Quantifying unique information

We propose new measures of shared information, unique information and synergistic information that can be used to decompose the multi-information of a pair of random variables $(Y,Z)$ with a third random variable $X$. Our measures are motivated by an operational idea of unique information which suggests that shared information and unique information should depend only on the pair marginal distributions of $(X,Y)$ and $(X,Z)$. Although this invariance property has not been studied before, it is satisfied by other proposed measures of shared information. The invariance property does not uniquely determine our new measures, but it implies that the functions that we define are bounds to any other measures satisfying the same invariance property. We study properties of our measures and compare them to other candidate measures.

==> data/Dice1t.dat <==
0.	2.584962500721156
0.01	2.5395537612070886
0.02	2.5008656208787174
0.03	2.46474821228631
0.04	2.4303198437486224
0.05	2.3971620512493206
0.060000000000000005	2.365028590723435
0.06999999999999999	2.333756943944272
0.08	2.303231770542236
0.09	2.2733669812374755
0.09999999999999999	2.244095891086768
0.11	2.2153653546444634
0.12	2.1871320525679097
0.13	2.159360025003629
0.14	2.1320189685811677
0.15000000000000002	2.1050830225552004
0.16	2.0785298801586545
0.17	2.052340123062106
0.18000000000000002	2.0264967130533793
0.19	2.0009845971107176
0.2	1.9757903959373728
0.21000000000000002	1.950902155036744
0.22	1.9263091434036557
0.23	1.9020016889894418
0.24000000000000002	1.8779710429345262
0.25	1.8542092665687606
0.26	1.83070913662312
0.27	1.8074640651502323
0.28	1.7844680314313157
0.29000000000000004	1.761715523731805
0.3	1.7392014892112928
0.31	1.716921290633155
0.32	1.6948706687821848
0.33	1.6730457097038975
0.34	1.6514428160409875
0.35000000000000003	1.6300586818708416
0.36000000000000004	1.6088902705508072
0.37	1.587934795160726
0.38	1.5671897011993905
0.39	1.5466526512464278
0.4	1.5263215113461213
0.41000000000000003	1.5061943389068786
0.42000000000000004	1.4862693719409426
0.43	1.4665450194947318
0.44	1.4470198531418623
0.45	1.427692599429176
0.46	1.4085621331816103
0.47000000000000003	1.3896274715849708
0.48000000000000004	1.370887768977012
0.49	1.3523423122870235
0.5	1.3339905170725976
0.51	1.3158319241096894
0.52	1.2978661964985683
0.53	1.2800931172540893
0.54	1.262512587353834
0.55	1.2451246242223735
0.56	1.2279293606341055
0.5700000000000001	1.2109270440211202
0.5800000000000001	1.1941180361761201
0.59	1.1775028133439631
0.6	1.1610819666986933
0.61	1.1448562032061835
0.62	1.1288263468757445
0.63	1.112993340407284
0.64	1.0973582472439243
0.65	1.0819222540434212
0.66	1.0666866735853364
0.67	1.0516529481347745
0.68	1.0368226532876337
0.6900000000000001	1.022197502326857
0.7000000000000001	1.0077793511241226
0.7100000000000001	0.993570203626957
0.72	0.979572217977384
0.73	0.9657877133152099
0.74	0.952219177326852
0.75	0.9388692746096322
0.76	0.9257408559316507
0.77	0.9128369684792051
0.78	0.9001608671973301
0.79	0.8877160273448806
0.8	0.8755061584040825
0.81	0.8635352195061042
0.8200000000000001	0.8518074365597318
0.8300000000000001	0.8403273213003299
0.8400000000000001	0.8290996925120947
0.85	0.8181296997193174
0.86	0.8074228496936072
0.87	0.7969850361857642
0.88	0.786822573365823
0.89	0.7769422335459709
0.9	0.7673512898727893
0.91	0.7580575648131234
0.92	0.7490694854290137
0.93	0.740396146651073
0.9400000000000001	0.732047384029197
0.9500000000000001	0.7240338577816361
0.9600000000000001	0.7163671504015777
0.97	0.7090598806465044
0.98	0.7021258374744388
0.99	0.6955801384655381
1.	0.6894394185676148

==> data/Dice2t.dat <==
0.	2.5849625007211556
0.01	2.5022992756742446
0.02	2.4353950151608506
0.03	2.374520650182271
0.04	2.3176041989734815
0.05	2.2636610293872628
0.060000000000000005	2.2121111045355812
0.06999999999999999	2.16257120982588
0.08	2.114769093902676
0.09	2.068501335163859
0.09999999999999999	2.0236101878561037
0.11	1.9799697898540138
0.12	1.9374774177984981
0.13	1.8960476885642439
0.14	1.8556085444610073
0.15000000000000002	1.8160983957560448
0.16	1.777464026718144
0.17	1.7396590266668466
0.18000000000000002	1.7026425920185178
0.19	1.6663785948687153
0.2	1.6308348476229162
0.21000000000000002	1.5959825159692682
0.22	1.5617956435230027
0.23	1.5282507631878706
0.24000000000000002	1.4953265760854213
0.25	1.463003684603325
0.26	1.4312643681269543
0.27	1.4000923930928033
0.28	1.369472852301921
0.29000000000000004	1.339392026470021
0.3	1.3098372645579714
0.31	1.2807968820093545
0.32	1.2522600707603149
0.33	1.2242168211375815
0.34	1.196657853412458
0.35000000000000003	1.1695745575545586
0.36000000000000004	1.1429589400491447
0.37	1.1168035768077587
0.38	1.091101571360278
0.39	1.0658465176269518
0.4	1.0410324665627564
0.41000000000000003	1.0166538973796109
0.42000000000000004	0.9927056881369155
0.43	0.9691830988700508
0.44	0.9460817391623604
0.45	0.9233975592795695
0.46	0.9011268278804047
0.47000000000000003	0.8792661175622188
0.48000000000000004	0.857812290988735
0.49	0.8367624884509522
0.5	0.8161141167405891
0.51	0.7958648392234828
0.52	0.7760125670148085
0.53	0.7565554510872812
0.54	0.7374918757398139
0.55	0.7188204521035078
0.56	0.7005400134714639
0.5700000000000001	0.6826496103449439
0.5800000000000001	0.6651485084660946
0.59	0.6480361820585858
0.6	0.6313123172586855
0.61	0.6149768052032752
0.62	0.5990297444506013
0.63	0.58347143857845
0.64	0.5683024002291781
0.65	0.5535233456589427
0.66	0.5391352027295702
0.67	0.5251391099352922
0.68	0.5115364199223935
0.6900000000000001	0.4983287030877772
0.7000000000000001	0.4855177518216764
0.7100000000000001	0.47310558116072254
0.72	0.46109445611638394
0.73	0.4494868547685804
0.74	0.43828551902537255
0.75	0.427493440844741
0.76	0.4171138757224858
0.77	0.40715035253095155
0.78	0.3976066844094387
0.79	0.38848698066251913
0.8	0.37979565981052893
0.81	0.3715374632875936
0.8200000000000001	0.36371747098728147
0.8300000000000001	0.35634111721580486
0.8400000000000001	0.3494142079862194
0.85	0.3429429391822545
0.86	0.33693391543812884
0.87	0.33139416939567234
0.88	0.3263311807835232
0.89	0.3217528944416674
0.9	0.3176677359200328
0.91	0.31408462251135905
0.92	0.31101296321452604
0.93	0.3084626643728079
0.9400000000000001	0.3064440662151927
0.9500000000000001	0.3049679075513001
0.9600000000000001	0.3040451817493036
0.97	0.3036869146459185
0.98	0.3039037616733039
0.99	0.3047052859296426


==> data/Dice3t.dat <==
0.	2.584962500721156
0.01	2.502561593251865
0.02	2.435805111706607
0.03	2.375009563961313
0.04	2.318117191782639
0.05	2.2641510916459833
0.060000000000000005	2.2125361964534673
0.06999999999999999	2.1628927889757
0.08	2.1149512229236205
0.09	2.0685100935076304
0.09999999999999999	2.023413261351184
0.11	1.979536167524435
0.12	1.93677716860172
0.13	1.8950517808601377
0.14	1.8542887062147584
0.15000000000000002	1.8144269994843834
0.16	1.7754139944669183
0.17	1.7372037505791142
0.18000000000000002	1.6997558663256975
0.19	1.6630345573348115
0.2	1.6270079291171335
0.21000000000000002	1.5916473957323063
0.22	1.5569272095379458
0.23	1.5228240767213164
0.24000000000000002	1.4893168399310774
0.25	1.456386214008382
0.26	1.424014564184356
0.27	1.3921857185699493
0.28	1.3608848085842167
0.29000000000000004	1.3300981323313925
0.3	1.2998130369713863
0.31	1.270017816921014
0.32	1.2407016253366574
0.33	1.2118543968080735
0.34	1.1834667795704366
0.35000000000000003	1.1555300758412472
0.36000000000000004	1.1280361891283806
0.37	1.100977577548564
0.38	1.074347212352086
0.39	1.0481385409772441
0.4	1.022345454062804
0.41000000000000003	0.9969622559333007
0.42000000000000004	0.9719836381437335
0.43	0.9474046557301068
0.44	0.9232207058624382
0.45	0.8994275086391078
0.46	0.8760210897972086
0.47000000000000003	0.8529977651439188
0.48000000000000004	0.830354126539915
0.49	0.8080870292881138
0.5	0.7861935808001785
0.51	0.7646711304299354
0.52	0.743517260377227
0.53	0.722729777578464
0.54	0.7023067065112435
0.55	0.6822462828502913
0.56	0.6625469479207553
0.5700000000000001	0.6432073439028497
0.5800000000000001	0.6242263097489399
0.59	0.6056028777807521
0.6	0.5873362709404789
0.61	0.5694259006751486
0.62	0.5518713654390509
0.63	0.5346724498041544
0.64	0.517829124173443
0.65	0.5013415450971219
0.66	0.4852100561965654
0.67	0.4694351897060339
0.68	0.4540176686474141
0.6900000000000001	0.43895840965880006
0.7000000000000001	0.4242585265036443
0.7100000000000001	0.40991933429354044
0.72	0.395942354464698
0.73	0.38232932055580693
0.74	0.36908218484352723
0.75	0.3562031259014446
0.76	0.3436945571591608
0.77	0.33155913655057284
0.78	0.31979977735457066
0.79	0.30841966034774054
0.8	0.29742224740767853
0.81	0.2868112967276569
0.8200000000000001	0.27659087982939284
0.8300000000000001	0.2667654005912999
0.8400000000000001	0.2573396165459064
0.85	0.24831866274337375
0.86	0.23970807852979953
0.87	0.23151383765130204
0.88	0.2237423821703038
0.89	0.2164006607722137
0.9	0.20949617215316363
0.91	0.20303701431797747
0.92	0.19703194078950725
0.93	0.19149042494524274
0.9400000000000001	0.18642273396753778
0.9500000000000001	0.18184001423700072
0.9600000000000001	0.17775439043782412
0.97	0.1741790812112327
0.98	0.17112853493351865
0.99	0.16861859017105824

==> data/Dice4t.dat <==
0.	2.5849625007211556
0.01	2.501525539958215
0.02	2.4337557417482225
0.03	2.3719619477876805
0.04	2.31408373515687
0.05	2.2591426986439203
0.060000000000000005	2.206562785029149
0.06999999999999999	2.1559635742550096
0.08	2.107074892897917
0.09	2.0596949270145264
0.09999999999999999	2.0136672119392816
0.11	1.9688669256927072
0.12	1.9251922095886618
0.13	1.8825584023703719
0.14	1.8408940589021814
0.15000000000000002	1.8001381120776525
0.16	1.7602377948417405
0.17	1.7211470837055616
0.18000000000000002	1.6828255097673546
0.19	1.6452372348038367
0.2	1.6083503224677709
0.21000000000000002	1.572136155687975
0.22	1.536568965383129
0.23	1.5016254451418223
0.24000000000000002	1.4672844331503663
0.25	1.433526647340112
0.26	1.4003344631000096
0.27	1.3676917253638337
0.28	1.335583588704913
0.29000000000000004	1.3039963804383305
0.3	1.2729174827668333
0.31	1.242335230801013
0.32	1.2122388238990145
0.33	1.182618248250991
0.34	1.1534642090118343
0.35000000000000003	1.1247680705858618
0.36000000000000004	1.0965218039072457
0.37	1.06871793975367
0.38	1.0413495272873423
0.39	1.0144100971456569
0.4	0.9878936285088361
0.41000000000000003	0.9617945196586138
0.42000000000000004	0.9361075616139823
0.43	0.9108279144901589
0.44	0.885951086277153
0.45	0.8614729137768047
0.46	0.8373895454730393
0.47000000000000003	0.8136974261406549
0.48000000000000004	0.7903932830239094
0.49	0.7674741134387897
0.5	0.7449371736718948
0.51	0.7227799690658393
0.52	0.701000245195513
0.53	0.679595980052386
0.54	0.6585653771653148
0.55	0.6379068595962356
0.56	0.6176190647581693
0.5700000000000001	0.5977008400109146
0.5800000000000001	0.5781512389971053
0.59	0.5589695186881587
0.6	0.5401551371156125
0.61	0.5217077517694868
0.62	0.5036272186504668
0.63	0.4859135919685121
0.64	0.4685671244852709
0.65	0.4515882685031237
0.66	0.4349776775088013
0.67	0.41873620848487036
0.68	0.40286492490777753
0.6900000000000001	0.3873651004570759
0.7000000000000001	0.3722382234664845
0.7100000000000001	0.35748600215406895
0.72	0.3431103706759632
0.73	0.3291134960559666
0.74	0.3154977860520073
0.75	0.30226589803006026
0.76	0.2894207489271836
0.77	0.27696552639724237
0.78	0.2649037012471609
0.79	0.25323904128704033
0.8	0.24197562673582743
0.81	0.2311178673450588
0.8200000000000001	0.22067052142714103
0.8300000000000001	0.2106387170028229
0.8400000000000001	0.20102797531476602
0.85	0.19184423699220235
0.86	0.1830938911962511
0.87	0.17478380812746327
0.88	0.16692137533933127
0.89	0.15951453837421364
0.9	0.15257184632511722
0.91	0.14610250303028138
0.92	0.14011642473098104
0.93	0.13462430517137794
0.9400000000000001	0.129637689297187
0.9500000000000001	0.12516905692447286
0.9600000000000001	0.12123191800856215
0.97	0.11784092145505451
0.98	0.11501197979125273
0.99	0.11276241246730133


==> data/Dice5t.dat <==
0.	Log[6]/Log[2]
0.01	2.5014504821407537
0.02	2.4335828894843856
0.03	2.3716762306279793
0.04	2.313672747338194
0.05	2.258595536090428
0.060000000000000005	2.2058695297868014
0.06999999999999999	2.155115011197923
0.08	2.1060623340347315
0.09	2.0585100935076306
0.09999999999999999	2.012302150240073
0.11	1.9673139453022133
0.12	1.923443835268387
0.13	1.880607336415693
0.14	1.8387331506592026
0.15000000000000002	1.7977603328177179
0.16	1.7576362166891408
0.17	1.7183148616902262
0.18000000000000002	1.6797558663256977
0.19	1.6419234462237007
0.2	1.6047857068949112
0.21000000000000002	1.5683140623989735
0.22	1.5324827650935016
0.23	1.4972685211657604
0.24000000000000002	1.4626501732644106
0.25	1.428608436230604
0.26	1.3951256752954682
0.27	1.3621857185699493
0.28	1.3297736974731051
0.29000000000000004	1.2978759101091704
0.3	1.266479703638053
0.31	1.2355733724765703
0.32	1.205146069781103
0.33	1.1751877301414069
0.34	1.145689001792659
0.35000000000000003	1.116641186952359
0.36000000000000004	1.0880361891283807
0.37	1.0598664664374524
0.38	1.032124990129864
0.39	1.004805207643911
0.4	0.9779010096183604
0.41000000000000003	0.9514067003777458
0.42000000000000004	0.925316971477067
0.43	0.8996268779523289
0.44	0.8743318169735484
0.45	0.849427508639108
0.46	0.8249099786860983
0.47000000000000003	0.8007755429216966
0.48000000000000004	0.7770207932065821
0.49	0.7536425848436692
0.5	0.7306380252446237
0.51	0.7080044637632698
0.52	0.6857394825994496
0.53	0.6638408886895747
0.54	0.6423067065112443
0.55	0.6211351717391803
0.56	0.6003247256985336
0.5700000000000001	0.5798740105695179
0.5800000000000001	0.5597818653044954
0.59	0.5400473222251964
0.6	0.5206696042738125
0.61	0.501648122897371
0.62	0.4829824765501632
0.63	0.46467244980415473
0.64	0.4467180130623323
0.65	0.4291193228748998
0.66	0.41187672286323246
0.67	0.3949907452615903
0.68	0.3784621130918589
0.6900000000000001	0.3622917429921348
0.7000000000000001	0.3464807487258677
0.7100000000000001	0.3310304454046518
0.72	0.31594235446469837
0.73	0.3012182094446959
0.74	0.2868599626213054
0.75	0.27286979256811184
0.76	0.2592501127147166
0.77	0.2460035809950178
0.78	0.23313311068790438
0.79	0.22064188256996328
0.8	0.2085333585187899
0.81	0.19681129672765693
0.8200000000000001	0.18547976871828203
0.8300000000000001	0.17454317836907798
0.8400000000000001	0.16400628321257338
0.85	0.15387421829892986
0.86	0.14415252297424452
0.87	0.13484717098463608
0.88	0.12596460439252585
0.89	0.11751177188332496
0.9	0.1094961721531635
0.91	0.10192590320686677
0.92	0.09480971856728626
0.93	0.08815709161190985
0.9400000000000001	0.08197828952309319
0.9500000000000001	0.07628445868144616
0.9600000000000001	0.07108772377115713
0.97	0.06640130343345532
0.98	0.062239646044629615
0.99	0.05861859017105845
1.	0.055555555555555546

==> data/Dice6t.dat <==
0.	Log[6]/Log[2]
0.01	2.49608345293562
0.02	2.4239721020703255
0.03	2.358253366852302
0.04	2.296722597239712
0.05	2.2383332039343307
0.060000000000000005	2.182469138860832
0.06999999999999999	2.128723659638537
0.08	2.0768079593739106
0.09	2.026506349478107
0.09999999999999999	1.9776516425102422
0.11	1.9301104897954233
0.12	1.8837740976431387
0.13	1.8385520605061476
0.14	1.7943681031466583
0.15000000000000002	1.7511570456606396
0.16	1.7088625815166023
0.17	1.6674356133463217
0.18000000000000002	1.6268329817716514
0.19	1.5870164777001334
0.2	1.5479520632582413
0.21000000000000002	1.50960924905931
0.22	1.4719605904942126
0.23	1.434981275938082
0.24000000000000002	1.3986487868563215
0.25	1.3629426148095052
0.26	1.3278440239650953
0.27	1.2933358503584858
0.28	1.2594023310960702
0.29000000000000004	1.2260289581546997
0.3	1.1932023525401827
0.31	1.1609101554167567
0.32	1.1291409334766926
0.33	1.0978840963325156
0.34	1.0671298241186509
0.35000000000000003	1.0368690038103106
0.36000000000000004	1.0070931730242545
0.37	0.9777944702729167
0.38	0.9489655908111321
0.39	0.9205997473515973
0.4	0.8926906350375458
0.41000000000000003	0.8652324001538931
0.42000000000000004	0.8382196121350881
0.43	0.8116472384921463
0.44	0.7855106223352176
0.45	0.7598054622134304
0.46	0.7345277940321895
0.47000000000000003	0.7096739748408389
0.48000000000000004	0.6852406683115426
0.49	0.6612248317542783
0.5	0.6376237045336023
0.51	0.6144347977708414
0.52	0.5916558852311128
0.53	0.5692849953083884
0.54	0.5473204040340347
0.55	0.5257606290451451
0.56	0.5046044244587502
0.5700000000000001	0.48385077660684866
0.5800000000000001	0.463498900595291
0.59	0.44354823765705687
0.6	0.42399845327747504
0.61	0.40484943607560103
0.62	0.38610129743237903
0.63	0.36775437186248083
0.64	0.34980921813292626
0.65	0.33226662113786476
0.66	0.31512759454529854
0.67	0.2983933842381962
0.68	0.2820654725794643
0.6900000000000001	0.26614558353773704
0.7000000000000001	0.25063568871904185
0.7100000000000001	0.23553801435826166
0.72	0.2208550493340702
0.73	0.2065895542819105
0.74	0.19274457189180477
0.75	0.1793234384915898
0.76	0.16632979703192122
0.77	0.1537676116073935
0.78	0.14164118366887954
0.79	0.12995517010622865
0.8	0.118714603408425
0.81	0.1079249141410203
0.8200000000000001	0.09759195601909912
0.8300000000000001	0.0877220338994277
0.8400000000000001	0.0783219350693099
0.85	0.06939896427390986
0.86	0.060960983000794326
0.87	0.053016453633202794
0.88	0.045574489195923135
0.89	0.03864490955453162
0.9	0.03223830509650158
0.91	0.02636610912956249
0.92	0.021040680489477243
0.93	0.016275398170436554
0.9400000000000001	0.0120847701955897
0.9500000000000001	0.008484559458543865
0.9600000000000001	0.005491929923903874
0.97	0.0031256174242088168
0.98	0.0014061303988828328
0.99	0.00035598738252464146
1.	0.

==> data/dice1.dat <==
0 1 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 1 2.53955 2.53955 2.62843 2.53955 -8.88178e-16 -8.88178e-16 0.088879 2.53955 -1.33227e-15 -1.33227e-15 0.088879 2.49608
0.02 1 2.50087 2.50087 2.66186 2.50087 4.44089e-16 4.44089e-16 0.16099 2.50087 1.33227e-15 1.33227e-15 0.16099 2.42397
0.03 1 2.46475 2.46475 2.69146 2.46475 4.44089e-16 4.44089e-16 0.226709 2.46475 4.44089e-16 4.44089e-16 0.226709 2.35825
0.04 1 2.43032 2.43032 2.71856 2.43032 4.44089e-16 4.44089e-16 0.28824 2.43032 4.44089e-16 4.44089e-16 0.28824 2.29672
0.05 1 2.39716 2.39716 2.74379 2.39716 0 0 0.346629 2.39716 4.44089e-16 4.44089e-16 0.346629 2.23833
0.06 1 2.36503 2.36503 2.76752 2.36503 -4.44089e-16 -4.44089e-16 0.402493 2.36503 -8.88178e-16 -8.88178e-16 0.402493 2.18247
0.07 1 2.33376 2.33376 2.79 2.33376 4.44089e-16 4.44089e-16 0.456239 2.33376 -4.44089e-16 -4.44089e-16 0.456239 2.12872
0.08 1 2.30323 2.30323 2.81139 2.30323 8.88178e-16 8.88178e-16 0.508155 2.30323 4.44089e-16 4.44089e-16 0.508155 2.07681
0.09 1 2.27337 2.27337 2.83182 2.27337 4.44089e-16 4.44089e-16 0.558456 2.27337 0 0 0.558456 2.02651
0.1 1 2.2441 2.2441 2.85141 2.2441 0 0 0.607311 2.2441 0 0 0.607311 1.97765
0.11 1 2.21537 2.21537 2.87022 2.21537 0 0 0.654852 2.21537 4.44089e-16 4.44089e-16 0.654852 1.93011
0.12 1 2.18713 2.18713 2.88832 2.18713 2.87292e-09 2.87292e-09 0.701188 2.18713 -4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 1 2.15936 2.15936 2.90577 2.15936 0 0 0.74641 2.15936 -1.77636e-15 -1.77636e-15 0.74641 1.83855
0.14 1 2.13202 2.13202 2.92261 2.13202 1.77636e-15 1.77636e-15 0.790594 2.13202 0 0 0.790594 1.79437
0.15 1 2.10508 2.10508 2.93889 2.10508 0 0 0.833805 2.10508 0 0 0.833805 1.75116
0.16 1 2.07853 2.07853 2.95463 2.07853 -4.44089e-16 -4.44089e-16 0.8761 2.07853 -8.88178e-16 -8.88178e-16 0.8761 1.70886
0.17 1 2.05234 2.05234 2.96987 2.05234 3.37987e-09 3.37987e-09 0.917527 2.05234 -8.88178e-16 -8.88178e-16 0.917527 1.66744
0.18 1 2.0265 2.0265 2.98463 2.0265 0 0 0.95813 2.0265 0 0 0.95813 1.62683
0.19 1 2.00098 2.00098 2.99893 2.00098 2.08902e-07 2.08902e-07 0.997946 2.00098 -8.88178e-16 -8.88178e-16 0.997946 1.58702
0.2 1 1.97579 1.97579 3.0128 1.97579 -2.22045e-16 -2.22045e-16 1.03701 1.97579 0 0 1.03701 1.54795
0.21 1 1.9509 1.9509 3.02626 1.9509 2.22045e-16 2.22045e-16 1.07535 1.9509 6.66134e-16 6.66134e-16 1.07535 1.50961
0.22 1 1.92631 1.92631 3.03931 1.92631 -6.66134e-16 -6.66134e-16 1.113 1.92631 -2.22045e-16 -2.22045e-16 1.113 1.47196
0.23 1 1.902 1.902 3.05198 1.902 1.11022e-15 1.11022e-15 1.14998 1.902 0 0 1.14998 1.43498
0.24 1 1.87797 1.87797 3.06428 1.87797 6.66134e-16 6.66134e-16 1.18631 1.87797 4.44089e-16 4.44089e-16 1.18631 1.39865
0.25 1 1.85421 1.85421 3.07623 1.85421 4.44089e-16 4.44089e-16 1.22202 1.85421 -2.22045e-16 -2.22045e-16 1.22202 1.36294
0.26 1 1.83071 1.83071 3.08783 1.83071 -8.88178e-16 -8.88178e-16 1.25712 1.83071 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 1 1.80746 1.80746 3.09909 1.80746 2.22045e-16 2.22045e-16 1.29163 1.80746 0 0 1.29163 1.29334
0.28 1 1.78447 1.78447 3.11003 1.78447 2.22045e-16 2.22045e-16 1.32556 1.78447 6.66134e-16 6.66134e-16 1.32556 1.2594
0.29 1 1.76172 1.76172 3.12065 1.76172 2.22045e-16 2.22045e-16 1.35893 1.76172 -6.66134e-16 -6.66134e-16 1.35893 1.22603
0.3 1 1.7392 1.7392 3.13096 1.7392 6.66134e-16 6.66134e-16 1.39176 1.7392 0 0 1.39176 1.1932
0.31 1 1.71692 1.71692 3.14097 1.71692 1.53007e-06 1.53007e-06 1.42405 1.71692 2.22045e-16 2.22045e-16 1.42405 1.16091
0.32 1 1.69487 1.69487 3.15069 1.69487 4.44089e-16 4.44089e-16 1.45582 1.69487 2.22045e-16 2.22045e-16 1.45582 1.12914
0.33 1 1.67305 1.67305 3.16012 1.67305 0 0 1.48708 1.67305 -4.44089e-16 -4.44089e-16 1.48708 1.09788
0.34 1 1.65144 1.65144 3.16928 1.65144 0 0 1.51783 1.65144 2.22045e-16 2.22045e-16 1.51783 1.06713
0.35 1 1.63006 1.63006 3.17815 1.63006 4.44089e-16 4.44089e-16 1.54809 1.63006 -6.66134e-16 -6.66134e-16 1.54809 1.03687
0.36 1 1.60889 1.60889 3.18676 1.60889 -2.22045e-16 -2.22045e-16 1.57787 1.60889 0 0 1.57787 1.00709
0.37 1 1.58793 1.58793 3.1951 1.58793 8.88178e-16 8.88178e-16 1.60717 1.58793 0 0 1.60717 0.977794
0.38 1 1.56719 1.56719 3.20319 1.56719 4.44089e-16 4.44089e-16 1.636 1.56719 8.88178e-16 8.88178e-16 1.636 0.948966
0.39 1 1.54665 1.54665 3.21102 1.54665 4.44089e-16 4.44089e-16 1.66436 1.54665 4.44089e-16 4.44089e-16 1.66436 0.9206
0.4 1 1.52632 1.52632 3.21859 1.52632 2.22045e-16 2.22045e-16 1.69227 1.52632 -6.66134e-16 -6.66134e-16 1.69227 0.892691
0.41 1 1.50619 1.50619 3.22592 1.50619 4.44089e-16 4.44089e-16 1.71973 1.50619 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 1 1.48627 1.48627 3.23301 1.48627 4.44089e-16 4.44089e-16 1.74674 1.48627 2.22045e-16 2.22045e-16 1.74674 0.83822
0.43 1 1.46655 1.46655 3.23986 1.46655 6.66134e-16 6.66134e-16 1.77332 1.46655 2.22045e-16 2.22045e-16 1.77332 0.811647
0.44 1 1.44702 1.44702 3.24647 1.44702 4.24351e-07 4.24351e-07 1.79945 1.44702 -2.22045e-16 -2.22045e-16 1.79945 0.785511
0.45 1 1.42769 1.42769 3.25285 1.42769 4.44089e-16 4.44089e-16 1.82516 1.42769 4.44089e-16 4.44089e-16 1.82516 0.759805
0.46 1 1.40856 1.40856 3.259 1.40856 2.22045e-16 2.22045e-16 1.85043 1.40856 0 0 1.85043 0.734528
0.47 1 1.38963 1.38963 3.26492 1.38963 0 0 1.87529 1.38963 -4.44089e-16 -4.44089e-16 1.87529 0.709674
0.48 1 1.37089 1.37089 3.27061 1.37089 2.22045e-16 2.22045e-16 1.89972 1.37089 4.44089e-16 4.44089e-16 1.89972 0.685241
0.49 1 1.35234 1.35234 3.27608 1.35234 8.88178e-16 8.88178e-16 1.92374 1.35234 6.66134e-16 6.66134e-16 1.92374 0.661225
0.5 1 1.33399 1.33399 3.28133 1.33399 6.66134e-16 6.66134e-16 1.94734 1.33399 0 0 1.94734 0.637624
0.51 1 1.31583 1.31583 3.28636 1.31583 1.89575e-07 1.89575e-07 1.97053 1.31583 4.44089e-16 4.44089e-16 1.97053 0.614435
0.52 1 1.29787 1.29787 3.29117 1.29786 1.2903e-06 1.2903e-06 1.99331 1.29787 2.22045e-16 2.22045e-16 1.99331 0.591656
0.53 1 1.28009 1.28009 3.29577 1.28009 -4.44089e-16 -4.44089e-16 2.01568 1.28009 -2.22045e-16 -2.22045e-16 2.01568 0.569285
0.54 1 1.26251 1.26251 3.30015 1.26251 2.22045e-16 2.22045e-16 2.03764 1.26251 -8.88178e-16 -8.88178e-16 2.03764 0.54732
0.55 1 1.24512 1.24512 3.30433 1.24512 6.66134e-16 6.66134e-16 2.0592 1.24512 -2.22045e-16 -2.22045e-16 2.0592 0.525761
0.56 1 1.22793 1.22793 3.30829 1.22793 -4.44089e-16 -4.44089e-16 2.08036 1.22793 -4.44089e-16 -4.44089e-16 2.08036 0.504604
0.57 1 1.21093 1.21093 3.31204 1.21093 2.22045e-16 2.22045e-16 2.10111 1.21093 -2.22045e-16 -2.22045e-16 2.10111 0.483851
0.58 1 1.19412 1.19412 3.31558 1.19412 6.66134e-16 6.66134e-16 2.12146 1.19412 0 0 2.12146 0.463499
0.59 1 1.1775 1.1775 3.31892 1.1775 2.22045e-16 2.22045e-16 2.14141 1.1775 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 1 1.16108 1.16108 3.32205 1.16108 4.44089e-16 4.44089e-16 2.16096 1.16108 4.44089e-16 4.44089e-16 2.16096 0.423998
0.61 1 1.14486 1.14486 3.32497 1.14486 6.66134e-16 6.66134e-16 2.18011 1.14486 0 0 2.18011 0.404849
0.62 1 1.12883 1.12883 3.32769 1.12883 -2.22045e-16 -2.22045e-16 2.19886 1.12883 -4.44089e-16 -4.44089e-16 2.19886 0.386101
0.63 1 1.11299 1.11299 3.3302 1.11299 4.44089e-16 4.44089e-16 2.21721 1.11299 2.22045e-16 2.22045e-16 2.21721 0.367754
0.64 1 1.09736 1.09736 3.33251 1.09736 0 0 2.23515 1.09736 0 0 2.23515 0.349809
0.65 1 1.08192 1.08192 3.33462 1.08192 4.44089e-16 4.44089e-16 2.2527 1.08192 2.22045e-16 2.22045e-16 2.2527 0.332267
0.66 1 1.06669 1.06669 3.33652 1.06669 0 0 2.26983 1.06669 -2.22045e-16 -2.22045e-16 2.26983 0.315128
0.67 1 1.05165 1.05165 3.33822 1.05165 0 0 2.28657 1.05165 0 0 2.28657 0.298393
0.68 1 1.03682 1.03682 3.33972 1.03682 4.44089e-16 4.44089e-16 2.3029 1.03682 8.88178e-16 8.88178e-16 2.3029 0.282065
0.69 1 1.0222 1.0222 3.34101 1.0222 4.44089e-16 4.44089e-16 2.31882 1.0222 -6.66134e-16 -6.66134e-16 2.31882 0.266146
0.7 1 1.00778 1.00778 3.34211 1.00778 2.60486e-07 2.60486e-07 2.33433 1.00778 0 0 2.33433 0.250636
0.71 1 0.99357 0.99357 3.34299 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.235538
0.72 1 0.979572 0.979572 3.34368 0.979572 7.6275e-11 7.6275e-11 2.36411 0.979572 -5.55112e-16 -5.55112e-16 2.36411 0.220855
0.73 1 0.965788 0.965788 3.34416 0.965788 4.44089e-16 4.44089e-16 2.37837 0.965788 4.44089e-16 4.44089e-16 2.37837 0.20659
0.74 1 0.952219 0.952219 3.34444 0.952219 0 0 2.39222 0.952219 -1.11022e-16 -1.11022e-16 2.39222 0.192745
0.75 1 0.938869 0.938869 3.34451 0.938869 3.33067e-16 3.33067e-16 2.40564 0.938869 -1.11022e-16 -1.11022e-16 2.40564 0.179323
0.76 1 0.925741 0.925741 3.34437 0.925741 5.55112e-16 5.55112e-16 2.41863 0.925741 0 0 2.41863 0.16633
0.77 1 0.912837 0.912837 3.34403 0.912837 5.55112e-16 5.55112e-16 2.43119 0.912837 -3.33067e-16 -3.33067e-16 2.43119 0.153768
0.78 1 0.900161 0.900161 3.34348 0.900161 2.22045e-16 2.22045e-16 2.44332 0.900161 2.22045e-16 2.22045e-16 2.44332 0.141641
0.79 1 0.887716 0.887716 3.34272 0.887716 2.4899e-07 2.4899e-07 2.45501 0.887716 -3.33067e-16 -3.33067e-16 2.45501 0.129955
0.8 1 0.875506 0.875506 3.34175 0.875506 4.44089e-16 4.44089e-16 2.46625 0.875506 2.22045e-16 2.22045e-16 2.46625 0.118715
0.81 1 0.863535 0.863535 3.34057 0.863535 6.20144e-08 6.20144e-08 2.47704 0.863535 1.11022e-16 1.11022e-16 2.47704 0.107925
0.82 1 0.851807 0.851807 3.33918 0.851807 5.55112e-16 5.55112e-16 2.48737 0.851807 0 0 2.48737 0.097592
0.83 1 0.840327 0.840327 3.33757 0.840327 -1.11022e-16 -1.11022e-16 2.49724 0.840327 2.22045e-16 2.22045e-16 2.49724 0.087722
0.84 1 0.8291 0.8291 3.33574 0.8291 2.22045e-16 2.22045e-16 2.50664 0.8291 -6.66134e-16 -6.66134e-16 2.50664 0.0783219
0.85 1 0.81813 0.81813 3.33369 0.81813 3.33067e-16 3.33067e-16 2.51556 0.81813 -1.11022e-16 -1.11022e-16 2.51556 0.069399
0.86 1 0.807423 0.807423 3.33142 0.807423 -3.33067e-16 -3.33067e-16 2.524 0.807423 -5.55112e-16 -5.55112e-16 2.524 0.060961
0.87 1 0.796985 0.796985 3.32893 0.796985 3.33067e-16 3.33067e-16 2.53195 0.796985 0 0 2.53195 0.0530165
0.88 1 0.786823 0.786823 3.32621 0.786823 5.55112e-16 5.55112e-16 2.53939 0.786823 0 0 2.53939 0.0455745
0.89 1 0.776942 0.776942 3.32326 0.776942 -1.11022e-16 -1.11022e-16 2.54632 0.776942 -2.22045e-16 -2.22045e-16 2.54632 0.0386449
0.9 1 0.767351 0.767351 3.32008 0.767351 2.22045e-16 2.22045e-16 2.55272 0.767351 0 0 2.55272 0.0322383
0.91 1 0.758058 0.758058 3.31665 0.758058 1.11022e-16 1.11022e-16 2.5586 0.758058 -2.22045e-16 -2.22045e-16 2.5586 0.0263661
0.92 1 0.749069 0.749069 3.31299 0.749069 0 0 2.56392 0.749069 1.11022e-16 1.11022e-16 2.56392 0.0210407
0.93 1 0.740396 0.740396 3.30908 0.740396 5.55112e-16 5.55112e-16 2.56869 0.740396 -4.44089e-16 -4.44089e-16 2.56869 0.0162754
0.94 1 0.732047 0.732047 3.30493 0.732047 5.55112e-16 5.55112e-16 2.57288 0.732047 1.11022e-16 1.11022e-16 2.57288 0.0120848
0.95 1 0.724034 0.724034 3.30051 0.724034 1.11022e-16 1.11022e-16 2.57648 0.724034 0 0 2.57648 0.00848456
0.96 1 0.716367 0.716367 3.29584 0.716367 3.91677e-07 3.91677e-07 2.57947 0.716367 -2.22045e-16 -2.22045e-16 2.57947 0.00549193
0.97 1 0.70906 0.70906 3.2909 0.70906 0 0 2.58184 0.70906 1.11022e-16 1.11022e-16 2.58184 0.00312562
0.98 1 0.702126 0.702126 3.28568 0.702126 2.22045e-16 2.22045e-16 2.58356 0.702126 -1.11022e-16 -1.11022e-16 2.58356 0.00140613
0.99 1 0.69558 0.69558 3.28019 0.69558 2.40883e-07 2.40883e-07 2.58461 0.69558 0 0 2.58461 0.000355987

==> data/dice2.dat <==
0 2 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 2 2.55816 2.55816 2.64704 2.52395 0.0342119 0.0342119 0.0546672 2.55816 -8.88178e-16 -8.88178e-16 0.088879 2.49608
0.02 2 2.53472 2.53472 2.69571 2.47298 0.0617362 0.0617362 0.0992542 2.53472 -1.33227e-15 -1.33227e-15 0.16099 2.42397
0.03 2 2.51257 2.51257 2.73928 2.42586 0.0867129 0.0867129 0.139996 2.51257 -8.88178e-16 -1.33227e-15 0.226709 2.35825
0.04 2 2.49128 2.49128 2.77952 2.38124 0.110042 0.110042 0.178198 2.49128 0 0 0.28824 2.29672
0.05 2 2.47063 2.47063 2.81726 2.33851 0.132116 0.132116 0.214513 2.47063 -8.88178e-16 -4.44089e-16 0.346629 2.23833
0.06 2 2.4505 2.4505 2.85299 2.29729 0.153204 0.153204 0.249289 2.4505 -1.33227e-15 -1.33227e-15 0.402493 2.18247
0.07 2 2.4308 2.4308 2.88704 2.25734 0.173463 0.173463 0.282776 2.4308 1.33227e-15 1.33227e-15 0.456239 2.12872
0.08 2 2.41149 2.41149 2.91964 2.21848 0.193008 0.193008 0.315147 2.41149 0 0 0.508155 2.07681
0.09 2 2.39251 2.39251 2.95097 2.18059 0.211926 0.211926 0.346531 2.39251 0 0 0.558456 2.02651
0.1 2 2.37384 2.37384 2.98115 2.14356 0.23028 0.23028 0.377031 2.37384 1.77636e-15 1.33227e-15 0.607311 1.97765
0.11 2 2.35545 2.35545 3.0103 2.10732 0.248129 0.248129 0.406723 2.35545 8.88178e-16 8.88178e-16 0.654852 1.93011
0.12 2 2.33731 2.33731 3.0385 2.0717 0.265616 0.265616 0.435573 2.33731 8.88178e-16 4.44089e-16 0.701188 1.88377
0.13 2 2.31942 2.31942 3.06583 2.03694 0.282473 0.282473 0.463937 2.31942 -4.44089e-16 4.44089e-16 0.74641 1.83855
0.14 2 2.30174 2.30174 3.09234 2.00256 0.29918 0.29918 0.491414 2.30174 -4.44089e-16 0 0.790594 1.79437
0.15 2 2.28428 2.28428 3.11809 1.96905 0.315228 0.315228 0.518577 2.28428 -1.33227e-15 -2.22045e-15 0.833805 1.75116
0.16 2 2.26702 2.26702 3.14312 1.93594 0.331074 0.331074 0.545026 2.26702 -2.22045e-15 -2.22045e-15 0.8761 1.70886
0.17 2 2.24995 2.24995 3.16747 1.90335 0.346593 0.346593 0.570934 2.24995 0 0 0.917527 1.66744
0.18 2 2.23306 2.23306 3.19118 1.87125 0.361802 0.361802 0.596328 2.23306 0 0 0.95813 1.62683
0.19 2 2.21634 2.21634 3.21429 1.83962 0.376717 0.376717 0.621229 2.21634 -1.33227e-15 -1.33227e-15 0.997946 1.58702
0.2 2 2.19979 2.19979 3.2368 1.80844 0.391352 0.391352 0.645659 2.19979 8.88178e-16 1.33227e-15 1.03701 1.54795
0.21 2 2.18341 2.18341 3.25876 1.77769 0.405719 0.405719 0.669634 2.18341 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 2 2.16718 2.16718 3.28018 1.74735 0.41983 0.41983 0.693172 2.16718 -1.77636e-15 -1.77636e-15 1.113 1.47196
0.23 2 2.15111 2.15111 3.30109 1.71741 0.433695 0.433695 0.716286 2.15111 1.33227e-15 1.33227e-15 1.14998 1.43498
0.24 2 2.13518 2.13518 3.32149 1.68786 0.447323 0.447323 0.738991 2.13518 8.88178e-16 8.88178e-16 1.18631 1.39865
0.25 2 2.1194 2.1194 3.34142 1.65867 0.460723 0.460723 0.761297 2.1194 8.88178e-16 8.88178e-16 1.22202 1.36294
0.26 2 2.10376 2.10376 3.36088 1.62985 0.473903 0.473903 0.783216 2.10376 -4.44089e-16 -8.88178e-16 1.25712 1.32784
0.27 2 2.08825 2.08825 3.37988 1.60139 0.486869 0.486869 0.804758 2.08825 -8.88178e-16 -8.88178e-16 1.29163 1.29334
0.28 2 2.07289 2.07289 3.39845 1.57326 0.499628 0.499628 0.825932 2.07289 4.44089e-16 0 1.32556 1.2594
0.29 2 2.05765 2.05765 3.41659 1.54547 0.512188 0.512188 0.846746 2.05765 1.33227e-15 1.33227e-15 1.35893 1.22603
0.3 2 2.04255 2.04255 3.43431 1.518 0.524552 0.524552 0.867208 2.04255 4.44089e-16 4.44089e-16 1.39176 1.1932
0.31 2 2.02757 2.02757 3.45163 1.49085 0.536727 0.536727 0.887325 2.02757 0 0 1.42405 1.16091
0.32 2 2.01272 2.01272 3.46855 1.46401 0.548717 0.548717 0.907105 2.01272 0 0 1.45582 1.12914
0.33 2 1.998 1.998 3.48508 1.43747 0.560527 0.560527 0.926551 1.998 -6.66134e-16 -6.66134e-16 1.48708 1.09788
0.34 2 1.9834 1.9834 3.50123 1.41124 0.572162 0.572162 0.945671 1.9834 2.22045e-16 2.22045e-16 1.51783 1.06713
0.35 2 1.96892 1.96892 3.51701 1.38529 0.583624 0.583624 0.964469 1.96892 -1.55431e-15 -1.55431e-15 1.54809 1.03687
0.36 2 1.95456 1.95456 3.53243 1.35964 0.594919 0.594919 0.98295 1.95456 0 0 1.57787 1.00709
0.37 2 1.94032 1.94032 3.54749 1.33427 0.60605 0.60605 1.00112 1.94032 6.66134e-16 6.66134e-16 1.60717 0.977794
0.38 2 1.9262 1.9262 3.5622 1.30918 0.617019 0.617019 1.01898 1.9262 4.44089e-16 4.44089e-16 1.636 0.948966
0.39 2 1.9122 1.9122 3.57656 1.28437 0.627829 0.627829 1.03653 1.9122 -4.44089e-16 -4.44089e-16 1.66436 0.9206
0.4 2 1.89831 1.89831 3.59058 1.25982 0.638485 0.638485 1.05379 1.89831 -6.66134e-16 -8.88178e-16 1.69227 0.892691
0.41 2 1.88454 1.88454 3.60427 1.23555 0.648988 0.648988 1.07074 1.88454 0 -4.44089e-16 1.71973 0.865232
0.42 2 1.87088 1.87088 3.61763 1.21154 0.659341 0.659341 1.0874 1.87088 1.33227e-15 8.88178e-16 1.74674 0.83822
0.43 2 1.85734 1.85734 3.63066 1.1878 0.669546 0.669546 1.10377 1.85734 4.44089e-16 1.9984e-15 1.77332 0.811647
0.44 2 1.84392 1.84392 3.64337 1.16431 0.679606 0.679606 1.11985 1.84392 8.88178e-16 2.22045e-16 1.79945 0.785511
0.45 2 1.83061 1.83061 3.65577 1.14108 0.689525 0.689525 1.13563 1.83061 -8.88178e-16 -8.88178e-16 1.82516 0.759805
0.46 2 1.81741 1.81741 3.66785 1.11811 0.699299 0.699299 1.15114 1.81741 -6.66134e-16 -6.66134e-16 1.85043 0.734528
0.47 2 1.80433 1.80433 3.67962 1.09539 0.708936 0.708936 1.16635 1.80433 -4.44089e-16 -4.44089e-16 1.87529 0.709674
0.48 2 1.79136 1.79136 3.69108 1.07293 0.718432 0.718432 1.18129 1.79136 -8.88178e-16 -1.11022e-15 1.89972 0.685241
0.49 2 1.77851 1.77851 3.70224 1.05071 0.727794 0.727794 1.19594 1.77851 2.22045e-16 6.66134e-16 1.92374 0.661225
0.5 2 1.76577 1.76577 3.71311 1.02875 0.737021 0.737021 1.21032 1.76577 1.11022e-15 1.11022e-15 1.94734 0.637624
0.51 2 1.75314 1.75314 3.72367 1.00703 0.746114 0.746114 1.22441 1.75314 8.88178e-16 4.44089e-16 1.97053 0.614435
0.52 2 1.74063 1.74063 3.73394 0.985557 0.755075 0.755075 1.23823 1.74063 -2.22045e-16 -6.66134e-16 1.99331 0.591656
0.53 2 1.72824 1.72824 3.74391 0.964333 0.763904 0.763904 1.25177 1.72824 -2.22045e-16 -6.66134e-16 2.01568 0.569285
0.54 2 1.71596 1.71596 3.7536 0.943353 0.772604 0.772604 1.26504 1.71596 -1.11022e-15 -1.11022e-15 2.03764 0.54732
0.55 2 1.70379 1.70379 3.763 0.922621 0.781172 0.781172 1.27803 1.70379 6.66134e-16 6.66134e-16 2.0592 0.525761
0.56 2 1.69175 1.69175 3.7721 0.902134 0.789613 0.789613 1.29075 1.69175 4.44089e-16 4.44089e-16 2.08036 0.504604
0.57 2 1.67982 1.67982 3.78093 0.881892 0.797925 0.797925 1.30319 1.67982 0 0 2.10111 0.483851
0.58 2 1.66801 1.66801 3.78947 0.861897 0.806109 0.806109 1.31535 1.66801 2.22045e-16 2.22045e-16 2.12146 0.463499
0.59 2 1.65631 1.65631 3.79773 0.842148 0.814166 0.814166 1.32725 1.65631 -2.22045e-16 -2.22045e-16 2.14141 0.443548
0.6 2 1.64474 1.64474 3.80571 0.822646 0.822095 0.822095 1.33887 1.64474 -4.44089e-16 -4.44089e-16 2.16096 0.423998
0.61 2 1.63329 1.63329 3.8134 0.803391 0.829898 0.829898 1.35021 1.63329 8.88178e-16 8.88178e-16 2.18011 0.404849
0.62 2 1.62196 1.62196 3.82082 0.784387 0.837572 0.837572 1.36129 1.62196 6.66134e-16 4.44089e-16 2.19886 0.386101
0.63 2 1.61075 1.61075 3.82796 0.765635 0.845118 0.845118 1.37209 1.61075 6.66134e-16 6.66134e-16 2.21721 0.367754
0.64 2 1.59967 1.59967 3.83482 0.747135 0.852536 0.852536 1.38262 1.59967 4.44089e-16 4.44089e-16 2.23515 0.349809
0.65 2 1.58871 1.58871 3.84141 0.728888 0.859826 0.859826 1.39287 1.58871 -2.22045e-16 -2.22045e-16 2.2527 0.332267
0.66 2 1.57789 1.57789 3.84772 0.710901 0.866984 0.866984 1.40285 1.57789 -4.44089e-16 -4.44089e-16 2.26983 0.315128
0.67 2 1.56718 1.56718 3.85375 0.693172 0.874013 0.874013 1.41256 1.56718 -4.44089e-16 -4.44089e-16 2.28657 0.298393
0.68 2 1.55661 1.55661 3.85951 0.675707 0.880908 0.880908 1.42199 1.55661 1.11022e-15 1.11022e-15 2.3029 0.282065
0.69 2 1.54618 1.54618 3.86499 0.658508 0.887669 0.887669 1.43115 1.54618 4.44089e-16 4.44089e-16 2.31882 0.266146
0.7 2 1.53587 1.53587 3.8702 0.641579 0.894295 0.894295 1.44003 1.53587 -2.22045e-16 -2.22045e-16 2.33433 0.250636
0.71 2 1.52571 1.52571 3.87513 0.624924 0.900782 0.900782 1.44864 1.52571 -2.22045e-16 -2.22045e-16 2.34942 0.235538
0.72 2 1.51568 1.51568 3.87978 0.608548 0.907128 0.907128 1.45698 1.51568 -8.88178e-16 -8.88178e-16 2.36411 0.220855
0.73 2 1.50579 1.50579 3.88416 0.592456 0.913331 0.913331 1.46504 1.50579 -4.44089e-16 -4.44089e-16 2.37837 0.20659
0.74 2 1.49604 1.49604 3.88826 0.576655 0.919386 0.919386 1.47283 1.49604 8.88178e-16 8.88178e-16 2.39222 0.192745
0.75 2 1.48644 1.48644 3.89208 0.561151 0.925289 0.925289 1.48035 1.48644 4.44089e-16 1.11022e-15 2.40564 0.179323
0.76 2 1.47699 1.47699 3.89562 0.545951 0.931038 0.931038 1.4876 1.47699 0 2.22045e-16 2.41863 0.16633
0.77 2 1.46769 1.46769 3.89888 0.531061 0.936626 0.936626 1.49457 1.46769 -4.44089e-16 -4.44089e-16 2.43119 0.153768
0.78 2 1.45854 1.45854 3.90186 0.516493 0.942046 0.942046 1.50127 1.45854 -2.22045e-16 -4.44089e-16 2.44332 0.141641
0.79 2 1.44955 1.44955 3.90456 0.502255 0.947295 0.947295 1.50771 1.44955 -6.66134e-16 -4.44089e-16 2.45501 0.129955
0.8 2 1.44072 1.44072 3.90697 0.488358 0.952363 0.952363 1.51389 1.44072 4.44089e-16 -6.66134e-16 2.46625 0.118715
0.81 2 1.43206 1.43206 3.90909 0.474815 0.957242 0.957242 1.5198 1.43206 0 0 2.47704 0.107925
0.82 2 1.42356 1.42356 3.91093 0.461637 0.961924 0.961924 1.52545 1.42356 6.66134e-16 6.66134e-16 2.48737 0.097592
0.83 2 1.41524 1.41524 3.91248 0.44884 0.966399 0.966399 1.53084 1.41524 -2.22045e-16 -2.22045e-16 2.49724 0.087722
0.84 2 1.40709 1.40709 3.91373 0.436437 0.970656 0.970656 1.53598 1.40709 -2.22045e-16 -2.22045e-16 2.50664 0.0783219
0.85 2 1.39913 1.39913 3.91469 0.424449 0.974681 0.974681 1.54088 1.39913 -4.44089e-16 -2.22045e-16 2.51556 0.069399
0.86 2 1.39135 1.39135 3.91535 0.412892 0.978461 0.978461 1.54554 1.39135 -2.22045e-16 -6.66134e-16 2.524 0.060961
0.87 2 1.38377 1.38377 3.91571 0.401786 0.981983 0.981983 1.54996 1.38377 2.22045e-16 4.44089e-16 2.53195 0.0530165
0.88 2 1.37638 1.37638 3.91577 0.391154 0.985229 0.985229 1.55416 1.37638 2.22045e-16 4.44089e-16 2.53939 0.0455745
0.89 2 1.3692 1.3692 3.91552 0.381018 0.988185 0.988185 1.55813 1.3692 4.44089e-16 4.44089e-16 2.54632 0.0386449
0.9 2 1.36223 1.36223 3.91496 0.371398 0.990834 0.990834 1.56189 1.36223 0 6.66134e-16 2.55272 0.0322383
0.91 2 1.35548 1.35548 3.91408 0.362324 0.993158 0.993158 1.56544 1.35548 0 2.22045e-16 2.5586 0.0263661
0.92 2 1.34896 1.34896 3.91288 0.353809 0.995148 0.995148 1.56877 1.34896 0 0 2.56392 0.0210407
0.93 2 1.34267 1.34267 3.91135 0.34588 0.996788 0.996788 1.5719 1.34267 6.66134e-16 6.66134e-16 2.56869 0.0162754
0.94 2 1.33662 1.33662 3.9095 0.338544 0.998078 0.998078 1.5748 1.33662 2.22045e-16 2.22045e-16 2.57288 0.0120848
0.95 2 1.33083 1.33083 3.90731 0.331807 0.999024 0.999024 1.57745 1.33083 4.44089e-16 4.44089e-16 2.57648 0.00848456
0.96 2 1.3253 1.3253 3.90477 0.325659 0.999645 0.999645 1.57983 1.3253 2.22045e-16 2.22045e-16 2.57947 0.00549193
0.97 2 1.32005 1.32005 3.90189 0.320081 0.999972 0.999972 1.58186 1.32005 -6.66134e-16 -6.66134e-16 2.58184 0.00312562
0.98 2 1.31509 1.31509 3.89865 0.315017 1.00008 1.00008 1.58348 1.31509 0 0 2.58356 0.00140613
0.99 2 1.31044 1.31044 3.89504 0.310392 1.00004 1.00004 1.58456 1.31044 -2.22045e-16 8.88178e-16 2.58461 0.000355987

==> data/dice3.dat <==
0 3 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 3 2.56701 2.56701 2.65589 2.51142 0.0555859 0.0555859 0.0332932 2.56701 -1.33227e-15 -1.33227e-15 0.088879 2.49608
0.02 3 2.5513 2.5513 2.71229 2.45128 0.100018 0.100018 0.0609728 2.5513 4.44089e-16 4.44089e-16 0.16099 2.42397
0.03 3 2.53645 2.53645 2.76316 2.39624 0.140213 0.140213 0.0864958 2.53645 -8.88178e-16 -8.88178e-16 0.226709 2.35825
0.04 3 2.52217 2.52217 2.81041 2.34453 0.177646 0.177646 0.110594 2.52217 -8.88178e-16 -8.88178e-16 0.28824 2.29672
0.05 3 2.50833 2.50833 2.85496 2.29532 0.213005 0.213005 0.133624 2.50833 -1.33227e-15 -1.33227e-15 0.346629 2.23833
0.06 3 2.49483 2.49483 2.89732 2.24812 0.246711 0.246711 0.155782 2.49483 8.88178e-16 8.88178e-16 0.402493 2.18247
0.07 3 2.48162 2.48162 2.93786 2.20259 0.279032 0.279032 0.177207 2.48162 -4.44089e-16 -4.44089e-16 0.456239 2.12872
0.08 3 2.46868 2.46868 2.97683 2.15852 0.310158 0.310158 0.197996 2.46868 -8.88178e-16 -8.88178e-16 0.508155 2.07681
0.09 3 2.45596 2.45596 3.01441 2.11572 0.340238 0.340238 0.218219 2.45596 0 0 0.558456 2.02651
0.1 3 2.44344 2.44344 3.05075 2.07406 0.369381 0.369381 0.23793 2.44344 0 -4.44089e-16 0.607311 1.97765
0.11 3 2.43111 2.43111 3.08596 2.03343 0.397678 0.397678 0.257174 2.43111 -4.44089e-16 -8.88178e-16 0.654852 1.93011
0.12 3 2.41896 2.41896 3.12014 1.99375 0.425203 0.425203 0.275986 2.41896 -8.88178e-16 -8.88178e-16 0.701188 1.88377
0.13 3 2.40696 2.40696 3.15337 1.95495 0.452011 0.452011 0.294399 2.40696 1.33227e-15 1.33227e-15 0.74641 1.83855
0.14 3 2.39512 2.39512 3.18572 1.91696 0.47816 0.47816 0.312435 2.39512 8.88178e-16 4.44089e-16 0.790594 1.79437
0.15 3 2.38342 2.38342 3.21723 1.87973 0.50369 0.50369 0.330116 2.38342 -1.33227e-15 -1.33227e-15 0.833805 1.75116
0.16 3 2.37186 2.37186 3.24796 1.84322 0.528641 0.528641 0.347459 2.37186 4.44089e-16 4.44089e-16 0.8761 1.70886
0.17 3 2.36043 2.36043 3.27795 1.80738 0.553045 0.553045 0.364482 2.36043 0 0 0.917527 1.66744
0.18 3 2.34912 2.34912 3.30725 1.77219 0.576931 0.576931 0.381198 2.34912 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 3 2.33793 2.33793 3.33587 1.7376 0.600329 0.600329 0.397617 2.33793 -1.33227e-15 -8.88178e-16 0.997946 1.58702
0.2 3 2.32685 2.32685 3.36386 1.7036 0.623255 0.623255 0.413755 2.32685 1.33227e-15 1.33227e-15 1.03701 1.54795
0.21 3 2.31589 2.31589 3.39124 1.67015 0.645735 0.645735 0.429619 2.31589 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 3 2.30503 2.30503 3.41803 1.63724 0.667786 0.667786 0.445215 2.30503 -4.44089e-16 -8.88178e-16 1.113 1.47196
0.23 3 2.29428 2.29428 3.44426 1.60485 0.689427 0.689427 0.460554 2.29428 0 0 1.14998 1.43498
0.24 3 2.28363 2.28363 3.46994 1.57295 0.710674 0.710674 0.47564 2.28363 -4.44089e-16 4.44089e-16 1.18631 1.39865
0.25 3 2.27308 2.27308 3.4951 1.54154 0.731536 0.731536 0.490484 2.27308 -4.44089e-16 0 1.22202 1.36294
0.26 3 2.26262 2.26262 3.51974 1.51059 0.752032 0.752032 0.505086 2.26262 -8.88178e-16 -8.88178e-16 1.25712 1.32784
0.27 3 2.25226 2.25226 3.54389 1.48009 0.772172 0.772172 0.519455 2.25226 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 3 2.242 2.242 3.56756 1.45003 0.791966 0.791966 0.533594 2.242 0 0 1.32556 1.2594
0.29 3 2.23182 2.23182 3.59076 1.42039 0.81143 0.81143 0.547503 2.23182 -8.88178e-16 -4.44089e-16 1.35893 1.22603
0.3 3 2.22174 2.22174 3.6135 1.39118 0.830562 0.830562 0.561198 2.22174 8.88178e-16 8.88178e-16 1.39176 1.1932
0.31 3 2.21175 2.21175 3.6358 1.36237 0.849382 0.849382 0.574671 2.21175 -8.88178e-16 -8.88178e-16 1.42405 1.16091
0.32 3 2.20184 2.20184 3.65766 1.33395 0.867892 0.867892 0.587929 2.20184 1.77636e-15 1.77636e-15 1.45582 1.12914
0.33 3 2.19202 2.19202 3.6791 1.30592 0.886104 0.886104 0.600974 2.19202 -8.88178e-16 -8.88178e-16 1.48708 1.09788
0.34 3 2.18229 2.18229 3.70012 1.27827 0.904023 0.904023 0.613809 2.18229 4.44089e-16 4.44089e-16 1.51783 1.06713
0.35 3 2.17264 2.17264 3.72073 1.25098 0.921657 0.921657 0.626437 2.17264 -4.44089e-16 -4.44089e-16 1.54809 1.03687
0.36 3 2.16308 2.16308 3.74095 1.22407 0.939011 0.939011 0.638858 2.16308 -4.44089e-16 0 1.57787 1.00709
0.37 3 2.1536 2.1536 3.76076 1.1975 0.956092 0.956092 0.651076 2.1536 4.44089e-16 4.44089e-16 1.60717 0.977794
0.38 3 2.1442 2.1442 3.7802 1.17129 0.972906 0.972906 0.663091 2.1442 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 3 2.13488 2.13488 3.79925 1.14543 0.989457 0.989457 0.674905 2.13488 8.88178e-16 8.88178e-16 1.66436 0.9206
0.4 3 2.12565 2.12565 3.81792 1.1199 1.00575 1.00575 0.686519 2.12565 -1.77636e-15 -1.77636e-15 1.69227 0.892691
0.41 3 2.1165 2.1165 3.83623 1.09471 1.02179 1.02179 0.697935 2.1165 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 3 2.10743 2.10743 3.85418 1.06984 1.03759 1.03759 0.709153 2.10743 -1.33227e-15 -1.33227e-15 1.74674 0.83822
0.43 3 2.09845 2.09845 3.87176 1.04531 1.05314 1.05314 0.720173 2.09845 4.44089e-16 4.44089e-16 1.77332 0.811647
0.44 3 2.08954 2.08954 3.88899 1.02109 1.06846 1.06846 0.730997 2.08954 0 0 1.79945 0.785511
0.45 3 2.08072 2.08072 3.90588 0.997183 1.08354 1.08354 0.741622 2.08072 0 0 1.82516 0.759805
0.46 3 2.07198 2.07198 3.92241 0.973596 1.09838 1.09838 0.752055 2.07198 -4.44089e-16 -4.44089e-16 1.85043 0.734528
0.47 3 2.06331 2.06331 3.9386 0.950316 1.113 1.113 0.76229 2.06331 0 0 1.87529 0.709674
0.48 3 2.05474 2.05474 3.95446 0.927339 1.1274 1.1274 0.772325 2.05474 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 3 2.04624 2.04624 3.96998 0.904672 1.14157 1.14157 0.782172 2.04624 0 0 1.92374 0.661225
0.5 3 2.03782 2.03782 3.98516 0.882302 1.15552 1.15552 0.791818 2.03782 0 0 1.94734 0.637624
0.51 3 2.02949 2.02949 4.00002 0.86023 1.16926 1.16926 0.801268 2.02949 1.33227e-15 1.33227e-15 1.97053 0.614435
0.52 3 2.02124 2.02124 4.01455 0.838453 1.18279 1.18279 0.81052 2.02124 0 0 1.99331 0.591656
0.53 3 2.01307 2.01307 4.02875 0.816969 1.1961 1.1961 0.819574 2.01307 1.33227e-15 1.33227e-15 2.01568 0.569285
0.54 3 2.00499 2.00499 4.04263 0.795777 1.20921 1.20921 0.828429 2.00499 -2.22045e-15 -2.22045e-15 2.03764 0.54732
0.55 3 1.99699 1.99699 4.05619 0.774873 1.22212 1.22212 0.837084 1.99699 4.44089e-16 4.44089e-16 2.0592 0.525761
0.56 3 1.98908 1.98908 4.06944 0.754258 1.23482 1.23482 0.845538 1.98908 -1.11022e-15 -1.11022e-15 2.08036 0.504604
0.57 3 1.98125 1.98125 4.08236 0.733928 1.24732 1.24732 0.853791 1.98125 4.44089e-16 1.11022e-15 2.10111 0.483851
0.58 3 1.97351 1.97351 4.09497 0.713883 1.25963 1.25963 0.861838 1.97351 2.22045e-16 2.22045e-16 2.12146 0.463499
0.59 3 1.96585 1.96585 4.10727 0.694123 1.27173 1.27173 0.869684 1.96585 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 3 1.95829 1.95829 4.11925 0.674645 1.28364 1.28364 0.877322 1.95829 -4.44089e-16 -4.44089e-16 2.16096 0.423998
0.61 3 1.95081 1.95081 4.13092 0.655448 1.29536 1.29536 0.884752 1.95081 -8.88178e-16 -8.88178e-16 2.18011 0.404849
0.62 3 1.94342 1.94342 4.14228 0.636533 1.30689 1.30689 0.891972 1.94342 0 0 2.19886 0.386101
0.63 3 1.93613 1.93613 4.15333 0.617899 1.31823 1.31823 0.898981 1.93613 -2.22045e-16 -2.22045e-16 2.21721 0.367754
0.64 3 1.92892 1.92892 4.16408 0.599545 1.32938 1.32938 0.905776 1.92892 2.22045e-16 2.22045e-16 2.23515 0.349809
0.65 3 1.92181 1.92181 4.17451 0.581471 1.34034 1.34034 0.912354 1.92181 2.22045e-16 0 2.2527 0.332267
0.66 3 1.9148 1.9148 4.18463 0.563677 1.35112 1.35112 0.918715 1.9148 2.22045e-16 4.44089e-16 2.26983 0.315128
0.67 3 1.90788 1.90788 4.19445 0.546164 1.36171 1.36171 0.924854 1.90788 0 2.22045e-16 2.28657 0.298393
0.68 3 1.90106 1.90106 4.20396 0.528931 1.37213 1.37213 0.93077 1.90106 8.88178e-16 8.88178e-16 2.3029 0.282065
0.69 3 1.89434 1.89434 4.21315 0.511979 1.38236 1.38236 0.936459 1.89434 -2.22045e-16 -2.22045e-16 2.31882 0.266146
0.7 3 1.88772 1.88772 4.22204 0.495309 1.39241 1.39241 0.941919 1.88772 -2.22045e-16 -2.22045e-16 2.33433 0.250636
0.71 3 1.8812 1.8812 4.23062 0.478922 1.40228 1.40228 0.947147 1.8812 -8.88178e-16 -8.88178e-16 2.34942 0.235538
0.72 3 1.87479 1.87479 4.2389 0.462818 1.41197 1.41197 0.952137 1.87479 0 0 2.36411 0.220855
0.73 3 1.86848 1.86848 4.24686 0.447 1.42148 1.42148 0.95689 1.86848 2.22045e-16 2.22045e-16 2.37837 0.20659
0.74 3 1.86229 1.86229 4.25451 0.431467 1.43082 1.43082 0.961398 1.86229 4.44089e-16 2.22045e-16 2.39222 0.192745
0.75 3 1.8562 1.8562 4.26184 0.416223 1.43998 1.43998 0.965659 1.8562 0 2.22045e-16 2.40564 0.179323
0.76 3 1.85023 1.85023 4.26887 0.401267 1.44897 1.44897 0.969667 1.85023 2.22045e-16 0 2.41863 0.16633
0.77 3 1.84438 1.84438 4.27557 0.386606 1.45777 1.45777 0.973421 1.84438 -8.88178e-16 -8.88178e-16 2.43119 0.153768
0.78 3 1.83865 1.83865 4.28197 0.372237 1.46641 1.46641 0.976913 1.83865 4.44089e-16 4.44089e-16 2.44332 0.141641
0.79 3 1.83303 1.83303 4.28804 0.358166 1.47487 1.47487 0.98014 1.83303 -4.44089e-16 -4.44089e-16 2.45501 0.129955
0.8 3 1.82755 1.82755 4.2938 0.344359 1.48319 1.48319 0.98306 1.82755 6.66134e-16 6.66134e-16 2.46625 0.118715
0.81 3 1.82219 1.82219 4.29923 0.330925 1.49126 1.49126 0.985773 1.82219 -2.22045e-16 0 2.47704 0.107925
0.82 3 1.81696 1.81696 4.30434 0.31778 1.49918 1.49918 0.988186 1.81696 1.33227e-15 1.33227e-15 2.48737 0.097592
0.83 3 1.81188 1.81188 4.30912 0.305007 1.50687 1.50687 0.990371 1.81188 -1.11022e-15 -1.33227e-15 2.49724 0.087722
0.84 3 1.80693 1.80693 4.31357 0.292624 1.5143 1.5143 0.992337 1.80693 -2.22045e-16 -2.22045e-16 2.50664 0.0783219
0.85 3 1.80212 1.80212 4.31769 0.280639 1.52148 1.52148 0.99408 1.80212 -1.55431e-15 -1.55431e-15 2.51556 0.069399
0.86 3 1.79747 1.79747 4.32147 0.269071 1.5284 1.5284 0.995604 1.79747 2.22045e-16 4.44089e-16 2.524 0.060961
0.87 3 1.79297 1.79297 4.32491 0.257909 1.53506 1.53506 0.996888 1.79297 -4.44089e-16 -6.66134e-16 2.53195 0.0530165
0.88 3 1.78863 1.78863 4.32801 0.247254 1.54137 1.54137 0.998015 1.78863 8.88178e-16 8.88178e-16 2.53939 0.0455745
0.89 3 1.78445 1.78445 4.33077 0.237038 1.54741 1.54741 0.998905 1.78445 -4.44089e-16 0 2.54632 0.0386449
0.9 3 1.78045 1.78045 4.33317 0.227334 1.55311 1.55311 0.999612 1.78045 1.33227e-15 1.33227e-15 2.55272 0.0322383
0.91 3 1.77662 1.77662 4.33522 0.218141 1.55848 1.55848 1.00012 1.77662 -1.33227e-15 -8.88178e-16 2.5586 0.0263661
0.92 3 1.77298 1.77298 4.3369 0.209547 1.56343 1.56343 1.00049 1.77298 2.22045e-16 2.22045e-16 2.56392 0.0210407
0.93 3 1.76953 1.76953 4.33822 0.201531 1.568 1.568 1.00069 1.76953 -1.33227e-15 -8.88178e-16 2.56869 0.0162754
0.94 3 1.76629 1.76629 4.33916 0.194158 1.57213 1.57213 1.00075 1.76629 0 0 2.57288 0.0120848
0.95 3 1.76325 1.76325 4.33973 0.187476 1.57578 1.57578 1.0007 1.76325 4.44089e-16 4.44089e-16 2.57648 0.00848456
0.96 3 1.76044 1.76044 4.33991 0.181537 1.5789 1.5789 1.00057 1.76044 1.11022e-15 1.11022e-15 2.57947 0.00549193
0.97 3 1.75786 1.75786 4.33969 0.176406 1.58145 1.58145 1.00039 1.75786 6.66134e-16 6.66134e-16 2.58184 0.00312562
0.98 3 1.75552 1.75552 4.33907 0.172142 1.58338 1.58338 1.00018 1.75552 -4.44089e-16 0 2.58356 0.00140613
0.99 3 1.75344 1.75344 4.33804 0.168893 1.58454 1.58454 1.00006 1.75344 -2.22045e-16 -2.22045e-16 2.58461 0.000355987

==> data/dice4.dat <==
0 4 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 4 2.5746 2.5746 2.66347 2.50644 0.0681601 0.0681601 0.0207189 2.5746 0 0 0.088879 2.49608
0.02 4 2.56535 2.56535 2.72634 2.44243 0.122921 0.122921 0.0380698 2.56535 4.44089e-16 4.44089e-16 0.16099 2.42397
0.03 4 2.55654 2.55654 2.78325 2.38396 0.172581 0.172581 0.0541282 2.55654 0 -4.44089e-16 0.226709 2.35825
0.04 4 2.54801 2.54801 2.83625 2.32911 0.218907 0.218907 0.0693328 2.54801 -4.44089e-16 -4.44089e-16 0.28824 2.29672
0.05 4 2.5397 2.5397 2.88633 2.27696 0.262736 0.262736 0.0838936 2.5397 -1.33227e-15 -8.88178e-16 0.346629 2.23833
0.06 4 2.53156 2.53156 2.93406 2.227 0.30456 0.30456 0.097933 2.53156 4.44089e-16 4.44089e-16 0.402493 2.18247
0.07 4 2.52357 2.52357 2.97981 2.17887 0.344706 0.344706 0.111533 2.52357 4.44089e-16 4.44089e-16 0.456239 2.12872
0.08 4 2.51571 2.51571 3.02386 2.13231 0.383403 0.383403 0.124751 2.51571 -4.44089e-16 -8.88178e-16 0.508155 2.07681
0.09 4 2.50796 2.50796 3.06641 2.08713 0.420826 0.420826 0.13763 2.50796 0 0 0.558456 2.02651
0.1 4 2.50031 2.50031 3.10762 2.04312 0.457189 0.457189 0.150122 2.50031 -4.44089e-16 -4.44089e-16 0.607311 1.97765
0.11 4 2.49276 2.49276 3.14761 2.0004 0.492359 0.492359 0.162493 2.49276 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 4 2.48529 2.48529 3.18648 1.95863 0.526659 0.526659 0.174529 2.48529 4.44089e-16 0 0.701188 1.88377
0.13 4 2.47791 2.47791 3.22432 1.91782 0.560088 0.560088 0.186322 2.47791 1.33227e-15 1.77636e-15 0.74641 1.83855
0.14 4 2.4706 2.4706 3.26119 1.87789 0.592703 0.592703 0.197891 2.4706 0 0 0.790594 1.79437
0.15 4 2.46336 2.46336 3.29716 1.8388 0.624559 0.624559 0.209247 2.46336 -8.88178e-16 -8.88178e-16 0.833805 1.75116
0.16 4 2.45619 2.45619 3.33229 1.80049 0.6557 0.6557 0.2204 2.45619 -4.44089e-16 -4.44089e-16 0.8761 1.70886
0.17 4 2.44908 2.44908 3.36661 1.76292 0.686165 0.686165 0.231361 2.44908 4.44089e-16 0 0.917527 1.66744
0.18 4 2.44204 2.44204 3.40017 1.72605 0.71599 0.71599 0.242139 2.44204 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 4 2.43506 2.43506 3.433 1.68985 0.745206 0.745206 0.25274 2.43506 0 0 0.997946 1.58702
0.2 4 2.42813 2.42813 3.46514 1.65429 0.773843 0.773843 0.263168 2.42813 8.88178e-16 1.33227e-15 1.03701 1.54795
0.21 4 2.42126 2.42126 3.49661 1.61934 0.801916 0.801916 0.273437 2.42126 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 4 2.41444 2.41444 3.52744 1.58498 0.829458 0.829458 0.283544 2.41444 -1.33227e-15 -1.77636e-15 1.113 1.47196
0.23 4 2.40768 2.40768 3.55766 1.55119 0.856487 0.856487 0.293494 2.40768 4.44089e-16 4.44089e-16 1.14998 1.43498
0.24 4 2.40096 2.40096 3.58727 1.51795 0.883015 0.883015 0.303299 2.40096 -8.88178e-16 -8.88178e-16 1.18631 1.39865
0.25 4 2.3943 2.3943 3.61632 1.48523 0.909066 0.909066 0.312954 2.3943 4.44089e-16 4.44089e-16 1.22202 1.36294
0.26 4 2.38768 2.38768 3.6448 1.45303 0.934654 0.934654 0.322465 2.38768 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 4 2.38111 2.38111 3.67274 1.42132 0.959789 0.959789 0.331837 2.38111 8.88178e-16 8.88178e-16 1.29163 1.29334
0.28 4 2.37459 2.37459 3.70015 1.3901 0.984489 0.984489 0.341071 2.37459 -8.88178e-16 -8.88178e-16 1.32556 1.2594
0.29 4 2.36812 2.36812 3.72705 1.35935 1.00876 1.00876 0.35017 2.36812 -8.88178e-16 -8.88178e-16 1.35893 1.22603
0.3 4 2.36169 2.36169 3.75345 1.32906 1.03262 1.03262 0.359135 2.36169 0 4.44089e-16 1.39176 1.1932
0.31 4 2.3553 2.3553 3.77935 1.29922 1.05608 1.05608 0.367968 2.3553 -4.44089e-16 -4.44089e-16 1.42405 1.16091
0.32 4 2.34896 2.34896 3.80478 1.26981 1.07915 1.07915 0.376676 2.34896 4.44089e-16 4.44089e-16 1.45582 1.12914
0.33 4 2.34266 2.34266 3.82974 1.24084 1.10182 1.10182 0.385256 2.34266 0 -4.44089e-16 1.48708 1.09788
0.34 4 2.3364 2.3364 3.85424 1.21228 1.12412 1.12412 0.393709 2.3364 4.44089e-16 4.44089e-16 1.51783 1.06713
0.35 4 2.33019 2.33019 3.87828 1.18413 1.14606 1.14606 0.402037 2.33019 0 -4.44089e-16 1.54809 1.03687
0.36 4 2.32402 2.32402 3.90189 1.15639 1.16763 1.16763 0.410242 2.32402 -4.44089e-16 -4.44089e-16 1.57787 1.00709
0.37 4 2.31789 2.31789 3.92506 1.12905 1.18884 1.18884 0.418325 2.31789 0 0 1.60717 0.977794
0.38 4 2.3118 2.3118 3.9478 1.10209 1.20971 1.20971 0.426287 2.3118 0 0 1.636 0.948966
0.39 4 2.30576 2.30576 3.97012 1.07552 1.23024 1.23024 0.434128 2.30576 4.44089e-16 4.44089e-16 1.66436 0.9206
0.4 4 2.29975 2.29975 3.99202 1.04933 1.25042 1.25042 0.441849 2.29975 -2.66454e-15 -2.66454e-15 1.69227 0.892691
0.41 4 2.29379 2.29379 4.01352 1.02351 1.27028 1.27028 0.44945 2.29379 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 4 2.28787 2.28787 4.03461 0.998056 1.28981 1.28981 0.456933 2.28787 -8.88178e-16 -1.77636e-15 1.74674 0.83822
0.43 4 2.28198 2.28198 4.0553 0.972965 1.30902 1.30902 0.464298 2.28198 -8.88178e-16 1.33227e-15 1.77332 0.811647
0.44 4 2.27614 2.27614 4.07559 0.948232 1.32791 1.32791 0.471543 2.27614 8.88178e-16 0 1.79945 0.785511
0.45 4 2.27034 2.27034 4.0955 0.923856 1.34648 1.34648 0.478672 2.27034 0 0 1.82516 0.759805
0.46 4 2.26458 2.26458 4.11502 0.899829 1.36475 1.36475 0.485683 2.26458 -4.44089e-16 -4.44089e-16 1.85043 0.734528
0.47 4 2.25886 2.25886 4.13415 0.876145 1.38272 1.38272 0.492573 2.25886 0 0 1.87529 0.709674
0.48 4 2.25318 2.25318 4.1529 0.85281 1.40037 1.40037 0.49935 2.25318 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 4 2.24754 2.24754 4.17128 0.829814 1.41773 1.41773 0.506007 2.24754 0 0 1.92374 0.661225
0.5 4 2.24195 2.24195 4.18929 0.807155 1.43479 1.43479 0.512546 2.24195 4.44089e-16 4.44089e-16 1.94734 0.637624
0.51 4 2.23639 2.23639 4.20692 0.784831 1.45156 1.45156 0.518966 2.23639 4.44089e-16 0 1.97053 0.614435
0.52 4 2.23088 2.23088 4.22419 0.762838 1.46804 1.46804 0.525266 2.23088 -8.88178e-16 -8.88178e-16 1.99331 0.591656
0.53 4 2.22541 2.22541 4.24108 0.741176 1.48423 1.48423 0.531447 2.22541 2.22045e-15 1.77636e-15 2.01568 0.569285
0.54 4 2.21998 2.21998 4.25762 0.719842 1.50013 1.50013 0.537508 2.21998 -2.22045e-15 -2.22045e-15 2.03764 0.54732
0.55 4 2.21459 2.21459 4.27379 0.698833 1.51575 1.51575 0.543447 2.21459 8.88178e-16 1.33227e-15 2.0592 0.525761
0.56 4 2.20924 2.20924 4.2896 0.678149 1.53109 1.53109 0.549265 2.20924 -8.88178e-16 -8.88178e-16 2.08036 0.504604
0.57 4 2.20394 2.20394 4.30505 0.657788 1.54615 1.54615 0.55496 2.20394 1.33227e-15 1.33227e-15 2.10111 0.483851
0.58 4 2.19868 2.19868 4.32014 0.63775 1.56093 1.56093 0.560534 2.19868 -4.44089e-16 8.88178e-16 2.12146 0.463499
0.59 4 2.19346 2.19346 4.33488 0.618031 1.57543 1.57543 0.565982 2.19346 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 4 2.18829 2.18829 4.34926 0.598632 1.58966 1.58966 0.571305 2.18829 8.88178e-16 -8.88178e-16 2.16096 0.423998
0.61 4 2.18316 2.18316 4.36328 0.57955 1.60361 1.60361 0.576499 2.18316 -8.88178e-16 0 2.18011 0.404849
0.62 4 2.17808 2.17808 4.37694 0.560788 1.61729 1.61729 0.581567 2.17808 1.33227e-15 1.33227e-15 2.19886 0.386101
0.63 4 2.17304 2.17304 4.39025 0.54234 1.6307 1.6307 0.586504 2.17304 -4.44089e-16 -4.44089e-16 2.21721 0.367754
0.64 4 2.16805 2.16805 4.40321 0.524212 1.64384 1.64384 0.591312 2.16805 1.33227e-15 1.33227e-15 2.23515 0.349809
0.65 4 2.16311 2.16311 4.41581 0.506399 1.65671 1.65671 0.595985 2.16311 -1.33227e-15 -1.33227e-15 2.2527 0.332267
0.66 4 2.15821 2.15821 4.42805 0.488902 1.66931 1.66931 0.600524 2.15821 4.44089e-16 4.44089e-16 2.26983 0.315128
0.67 4 2.15337 2.15337 4.43993 0.471722 1.68164 1.68164 0.604926 2.15337 1.33227e-15 1.33227e-15 2.28657 0.298393
0.68 4 2.14857 2.14857 4.45146 0.454858 1.69371 1.69371 0.609189 2.14857 0 0 2.3029 0.282065
0.69 4 2.14382 2.14382 4.46263 0.43831 1.70551 1.70551 0.613311 2.14382 0 0 2.31882 0.266146
0.7 4 2.13912 2.13912 4.47344 0.42208 1.71704 1.71704 0.617289 2.13912 -4.44089e-16 4.44089e-16 2.33433 0.250636
0.71 4 2.13447 2.13447 4.48389 0.406166 1.7283 1.7283 0.62112 2.13447 -4.44089e-16 -4.44089e-16 2.34942 0.235538
0.72 4 2.12988 2.12988 4.49398 0.390572 1.7393 1.7393 0.624805 2.12988 0 0 2.36411 0.220855
0.73 4 2.12533 2.12533 4.50371 0.375297 1.75004 1.75004 0.628336 2.12533 0 0 2.37837 0.20659
0.74 4 2.12085 2.12085 4.51307 0.36034 1.76051 1.76051 0.631711 2.12085 0 0 2.39222 0.192745
0.75 4 2.11642 2.11642 4.52206 0.345704 1.77071 1.77071 0.634927 2.11642 -4.44089e-16 -4.44089e-16 2.40564 0.179323
0.76 4 2.11204 2.11204 4.53067 0.331389 1.78065 1.78065 0.637979 2.11204 8.88178e-16 4.44089e-16 2.41863 0.16633
0.77 4 2.10773 2.10773 4.53892 0.317381 1.79035 1.79035 0.640849 2.10773 -4.44089e-16 -4.44089e-16 2.43119 0.153768
0.78 4 2.10347 2.10347 4.54679 0.303729 1.79974 1.79974 0.64358 2.10347 4.44089e-16 4.44089e-16 2.44332 0.141641
0.79 4 2.09928 2.09928 4.55428 0.290384 1.80889 1.80889 0.646116 2.09928 -4.44089e-16 4.44089e-16 2.45501 0.129955
0.8 4 2.09514 2.09514 4.56139 0.277365 1.81778 1.81778 0.64847 2.09514 0 4.44089e-16 2.46625 0.118715
0.81 4 2.09108 2.09108 4.56811 0.264673 1.8264 1.8264 0.650634 2.09108 -4.44089e-16 4.44089e-16 2.47704 0.107925
0.82 4 2.08707 2.08707 4.57445 0.252322 1.83475 1.83475 0.652618 2.08707 8.88178e-16 1.33227e-15 2.48737 0.097592
0.83 4 2.08314 2.08314 4.58038 0.24017 1.84297 1.84297 0.654269 2.08314 -1.77636e-15 -1.77636e-15 2.49724 0.087722
0.84 4 2.07928 2.07928 4.58592 0.228815 1.85046 1.85046 0.656178 2.07928 4.44089e-16 8.88178e-16 2.50664 0.0783219
0.85 4 2.07549 2.07549 4.59105 0.217673 1.85781 1.85781 0.657749 2.07549 -8.88178e-16 -8.88178e-16 2.51556 0.069399
0.86 4 2.07177 2.07177 4.59577 0.206951 1.86482 1.86482 0.659181 2.07177 8.88178e-16 8.88178e-16 2.524 0.060961
0.87 4 2.06813 2.06813 4.60008 0.196653 1.87148 1.87148 0.660468 2.06813 -8.88178e-16 -8.88178e-16 2.53195 0.0530165
0.88 4 2.06457 2.06457 4.60396 0.186821 1.87775 1.87775 0.661637 2.06457 1.77636e-15 1.77636e-15 2.53939 0.0455745
0.89 4 2.0611 2.0611 4.60741 0.17744 1.88366 1.88366 0.662662 2.0611 0 -4.44089e-16 2.54632 0.0386449
0.9 4 2.0577 2.0577 4.61043 0.168536 1.88917 1.88917 0.663556 2.0577 1.33227e-15 2.66454e-15 2.55272 0.0322383
0.91 4 2.0544 2.0544 4.613 0.160128 1.89428 1.89428 0.664321 2.0544 -1.33227e-15 -1.33227e-15 2.5586 0.0263661
0.92 4 2.05119 2.05119 4.61512 0.152226 1.89897 1.89897 0.664954 2.05119 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 4 2.04808 2.04808 4.61677 0.14488 1.9032 1.9032 0.665486 2.04808 -4.44089e-16 0 2.56869 0.0162754
0.94 4 2.04507 2.04507 4.61795 0.138075 1.90699 1.90699 0.665884 2.04507 4.44089e-16 4.44089e-16 2.57288 0.0120848
0.95 4 2.04216 2.04216 4.61864 0.13189 1.91027 1.91027 0.666205 2.04216 -4.44089e-16 -4.44089e-16 2.57648 0.00848456
0.96 4 2.03937 2.03937 4.61884 0.126264 1.9131 1.9131 0.666368 2.03937 8.88178e-16 8.88178e-16 2.57947 0.00549193
0.97 4 2.03669 2.03669 4.61852 0.121406 1.91528 1.91528 0.666557 2.03669 -4.44089e-16 0 2.58184 0.00312562
0.98 4 2.03413 2.03413 4.61769 0.117205 1.91692 1.91692 0.666632 2.03413 4.44089e-16 0 2.58356 0.00140613
0.99 4 2.0317 2.0317 4.61631 0.113533 1.91817 1.91817 0.66644 2.0317 -4.44089e-16 4.44089e-16 2.58461 0.000355987

==> data/dice5.dat <==
0 5 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 5 2.58218 2.58218 2.67106 2.50144 0.0807411 0.0807411 0.00813796 2.58218 8.88178e-16 8.88178e-16 0.088879 2.49608
0.02 5 2.57941 2.57941 2.7404 2.43358 0.145828 0.145828 0.0151621 2.57941 -4.44089e-16 -4.44089e-16 0.16099 2.42397
0.03 5 2.57663 2.57663 2.80334 2.37167 0.204959 0.204959 0.0217506 2.57663 -4.44089e-16 -4.44089e-16 0.226709 2.35825
0.04 5 2.57385 2.57385 2.86209 2.31367 0.260179 0.260179 0.028061 2.57385 -4.44089e-16 -4.44089e-16 0.28824 2.29672
0.05 5 2.57107 2.57107 2.9177 2.25859 0.312479 0.312479 0.0341499 2.57107 4.44089e-16 4.44089e-16 0.346629 2.23833
0.06 5 2.5683 2.5683 2.97079 2.20587 0.362429 0.362429 0.0400648 2.5683 0 0 0.402493 2.18247
0.07 5 2.56552 2.56552 3.02176 2.15511 0.410403 0.410403 0.0458356 2.56552 8.88178e-16 8.88178e-16 0.456239 2.12872
0.08 5 2.56274 2.56274 3.07089 2.10606 0.456679 0.456679 0.051476 2.56274 -1.33227e-15 -1.33227e-15 0.508155 2.07681
0.09 5 2.55996 2.55996 3.11842 2.05851 0.501453 0.501453 0.0570036 2.55996 4.44089e-16 4.44089e-16 0.558456 2.02651
0.1 5 2.55718 2.55718 3.1645 2.01229 0.544894 0.544894 0.0624164 2.55718 -1.33227e-15 -1.33227e-15 0.607311 1.97765
0.11 5 2.55441 2.55441 3.20926 1.96731 0.587095 0.587095 0.067757 2.55441 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 5 2.55163 2.55163 3.25282 1.92344 0.628185 0.628185 0.073003 2.55163 -4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 5 2.54885 2.54885 3.29526 1.88061 0.668244 0.668244 0.0781663 2.54885 2.66454e-15 2.66454e-15 0.74641 1.83855
0.14 5 2.54607 2.54607 3.33667 1.83873 0.707341 0.707341 0.0832539 2.54607 -4.44089e-16 -4.44089e-16 0.790594 1.79437
0.15 5 2.5433 2.5433 3.3771 1.79776 0.745536 0.745536 0.0882699 2.5433 0 0 0.833805 1.75116
0.16 5 2.54052 2.54052 3.41662 1.75763 0.782884 0.782884 0.0932159 2.54052 -1.33227e-15 -1.33227e-15 0.8761 1.70886
0.17 5 2.53774 2.53774 3.45527 1.71831 0.819426 0.819426 0.0981008 2.53774 0 0 0.917527 1.66744
0.18 5 2.53496 2.53496 3.49309 1.67976 0.855207 0.855207 0.102923 2.53496 8.88178e-16 8.88178e-16 0.95813 1.62683
0.19 5 2.53218 2.53218 3.53013 1.64192 0.890261 0.890261 0.107685 2.53218 0 0 0.997946 1.58702
0.2 5 2.52941 2.52941 3.56642 1.60479 0.924621 0.924621 0.112389 2.52941 4.44089e-16 4.44089e-16 1.03701 1.54795
0.21 5 2.52663 2.52663 3.60198 1.56831 0.958315 0.958315 0.117038 2.52663 0 0 1.07535 1.50961
0.22 5 2.52385 2.52385 3.63685 1.53248 0.991372 0.991372 0.121629 2.52385 -2.22045e-15 -2.22045e-15 1.113 1.47196
0.23 5 2.52107 2.52107 3.67105 1.49727 1.02381 1.02381 0.126176 2.52107 4.44089e-16 4.44089e-16 1.14998 1.43498
0.24 5 2.5183 2.5183 3.70461 1.46265 1.05565 1.05565 0.130668 2.5183 0 0 1.18631 1.39865
0.25 5 2.51552 2.51552 3.73754 1.42861 1.08691 1.08691 0.13511 2.51552 4.44089e-16 4.44089e-16 1.22202 1.36294
0.26 5 2.51274 2.51274 3.76986 1.39513 1.11761 1.11761 0.139504 2.51274 -8.88178e-16 -8.88178e-16 1.25712 1.32784
0.27 5 2.50996 2.50996 3.80159 1.36219 1.14778 1.14778 0.143849 2.50996 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 5 2.50718 2.50718 3.83274 1.32977 1.17741 1.17741 0.148149 2.50718 -1.77636e-15 -1.77636e-15 1.32556 1.2594
0.29 5 2.50441 2.50441 3.86334 1.29788 1.20653 1.20653 0.152402 2.50441 0 0 1.35893 1.22603
0.3 5 2.50163 2.50163 3.89339 1.26648 1.23515 1.23515 0.156611 2.50163 -8.88178e-16 -8.88178e-16 1.39176 1.1932
0.31 5 2.49885 2.49885 3.9229 1.23557 1.26328 1.26328 0.160774 2.49885 0 0 1.42405 1.16091
0.32 5 2.49607 2.49607 3.9519 1.20515 1.29093 1.29093 0.164894 2.49607 -1.33227e-15 -1.33227e-15 1.45582 1.12914
0.33 5 2.4933 2.4933 3.98037 1.17519 1.31811 1.31811 0.16897 2.4933 4.44089e-16 4.44089e-16 1.48708 1.09788
0.34 5 2.49052 2.49052 4.00835 1.14569 1.34483 1.34483 0.173004 2.49052 -4.44089e-16 -4.44089e-16 1.51783 1.06713
0.35 5 2.48774 2.48774 4.03583 1.11664 1.3711 1.3711 0.176991 2.48774 8.88178e-16 8.88178e-16 1.54809 1.03687
0.36 5 2.48496 2.48496 4.06283 1.08804 1.39693 1.39693 0.180943 2.48496 8.88178e-16 8.88178e-16 1.57787 1.00709
0.37 5 2.48218 2.48218 4.08935 1.05986 1.42232 1.42232 0.184848 2.48218 1.33227e-15 1.33227e-15 1.60717 0.977794
0.38 5 2.47941 2.47941 4.1154 1.03212 1.44728 1.44728 0.188715 2.47941 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 5 2.47663 2.47663 4.14099 1.00481 1.47182 1.47182 0.192539 2.47663 0 0 1.66436 0.9206
0.4 5 2.47385 2.47385 4.16612 0.977897 1.49595 1.49595 0.196317 2.47385 -8.88178e-16 -8.88178e-16 1.69227 0.892691
0.41 5 2.47107 2.47107 4.1908 0.951407 1.51967 1.51967 0.200063 2.47107 1.77636e-15 1.77636e-15 1.71973 0.865232
0.42 5 2.4683 2.4683 4.21504 0.925317 1.54298 1.54298 0.203764 2.4683 -8.88178e-16 -8.88178e-16 1.74674 0.83822
0.43 5 2.46552 2.46552 4.23883 0.899624 1.56589 1.56589 0.207421 2.46552 1.33227e-15 1.33227e-15 1.77332 0.811647
0.44 5 2.46274 2.46274 4.26219 0.874332 1.58841 1.58841 0.211043 2.46274 -4.44089e-16 -4.44089e-16 1.79945 0.785511
0.45 5 2.45996 2.45996 4.28512 0.849427 1.61054 1.61054 0.214622 2.45996 0 0 1.82516 0.759805
0.46 5 2.45718 2.45718 4.30762 0.82491 1.63227 1.63227 0.21816 2.45718 -1.33227e-15 -1.33227e-15 1.85043 0.734528
0.47 5 2.45441 2.45441 4.3297 0.800764 1.65364 1.65364 0.221646 2.45441 1.33227e-15 1.33227e-15 1.87529 0.709674
0.48 5 2.45163 2.45163 4.35135 0.777021 1.67461 1.67461 0.225113 2.45163 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 5 2.44885 2.44885 4.37259 0.753643 1.69521 1.69521 0.228529 2.44885 1.33227e-15 1.33227e-15 1.92374 0.661225
0.5 5 2.44607 2.44607 4.39341 0.730638 1.71544 1.71544 0.231903 2.44607 -8.88178e-16 -8.88178e-16 1.94734 0.637624
0.51 5 2.4433 2.4433 4.41382 0.708004 1.73529 1.73529 0.235236 2.4433 0 0 1.97053 0.614435
0.52 5 2.44052 2.44052 4.43382 0.685738 1.75478 1.75478 0.238526 2.44052 -1.77636e-15 -1.77636e-15 1.99331 0.591656
0.53 5 2.43774 2.43774 4.45342 0.663841 1.7739 1.7739 0.241778 2.43774 1.77636e-15 1.77636e-15 2.01568 0.569285
0.54 5 2.43496 2.43496 4.4726 0.642246 1.79272 1.79272 0.244926 2.43496 -1.77636e-15 -1.77636e-15 2.03764 0.54732
0.55 5 2.43218 2.43218 4.49139 0.621134 1.81105 1.81105 0.248152 2.43218 0 0 2.0592 0.525761
0.56 5 2.42941 2.42941 4.50977 0.600325 1.82908 1.82908 0.251276 2.42941 -1.77636e-15 -1.77636e-15 2.08036 0.504604
0.57 5 2.42663 2.42663 4.52774 0.579872 1.84676 1.84676 0.254355 2.42663 0 0 2.10111 0.483851
0.58 5 2.42385 2.42385 4.54531 0.559782 1.86407 1.86407 0.257394 2.42385 1.77636e-15 1.77636e-15 2.12146 0.463499
0.59 5 2.42107 2.42107 4.56249 0.540047 1.88103 1.88103 0.260387 2.42107 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 5 2.4183 2.4183 4.57926 0.52067 1.89763 1.89763 0.263338 2.4183 -8.88178e-16 -8.88178e-16 2.16096 0.423998
0.61 5 2.41552 2.41552 4.59563 0.501648 1.91387 1.91387 0.266243 2.41552 -8.88178e-16 -8.88178e-16 2.18011 0.404849
0.62 5 2.41274 2.41274 4.6116 0.482982 1.92976 1.92976 0.269103 2.41274 8.88178e-16 8.88178e-16 2.19886 0.386101
0.63 5 2.40996 2.40996 4.62717 0.464672 1.94529 1.94529 0.271918 2.40996 -8.88178e-16 -8.88178e-16 2.21721 0.367754
0.64 5 2.40718 2.40718 4.64234 0.446718 1.96047 1.96047 0.274687 2.40718 2.22045e-15 2.22045e-15 2.23515 0.349809
0.65 5 2.40441 2.40441 4.6571 0.429119 1.97529 1.97529 0.277408 2.40441 0 0 2.2527 0.332267
0.66 5 2.40163 2.40163 4.67146 0.411872 1.98976 1.98976 0.280078 2.40163 1.33227e-15 1.33227e-15 2.26983 0.315128
0.67 5 2.39885 2.39885 4.68542 0.39499 2.00386 2.00386 0.282708 2.39885 -4.44089e-16 -4.44089e-16 2.28657 0.298393
0.68 5 2.39607 2.39607 4.69897 0.37846 2.01761 2.01761 0.285284 2.39607 -4.44089e-16 -4.44089e-16 2.3029 0.282065
0.69 5 2.3933 2.3933 4.71211 0.362291 2.03101 2.03101 0.287812 2.3933 -8.88178e-16 -8.88178e-16 2.31882 0.266146
0.7 5 2.39052 2.39052 4.72484 0.346465 2.04405 2.04405 0.290274 2.39052 4.44089e-16 4.44089e-16 2.33433 0.250636
0.71 5 2.38774 2.38774 4.73716 0.33103 2.05671 2.05671 0.292715 2.38774 4.44089e-16 4.44089e-16 2.34942 0.235538
0.72 5 2.38496 2.38496 4.74907 0.315942 2.06902 2.06902 0.295087 2.38496 8.88178e-16 8.88178e-16 2.36411 0.220855
0.73 5 2.38218 2.38218 4.76056 0.301218 2.08097 2.08097 0.297406 2.38218 -8.88178e-16 -8.88178e-16 2.37837 0.20659
0.74 5 2.37941 2.37941 4.77162 0.28686 2.09255 2.09255 0.299671 2.37941 -4.44089e-16 -4.44089e-16 2.39222 0.192745
0.75 5 2.37663 2.37663 4.78227 0.272861 2.10377 2.10377 0.301871 2.37663 -1.33227e-15 -1.33227e-15 2.40564 0.179323
0.76 5 2.37385 2.37385 4.79248 0.25925 2.1146 2.1146 0.304031 2.37385 8.88178e-16 8.88178e-16 2.41863 0.16633
0.77 5 2.37107 2.37107 4.80227 0.246004 2.12507 2.12507 0.306125 2.37107 -1.33227e-15 -1.33227e-15 2.43119 0.153768
0.78 5 2.3683 2.3683 4.81162 0.233133 2.13516 2.13516 0.308159 2.3683 0 0 2.44332 0.141641
0.79 5 2.36552 2.36552 4.82053 0.220642 2.14488 2.14488 0.310131 2.36552 -4.44089e-16 -4.44089e-16 2.45501 0.129955
0.8 5 2.36274 2.36274 4.82899 0.208528 2.15421 2.15421 0.312036 2.36274 0 0 2.46625 0.118715
0.81 5 2.35996 2.35996 4.837 0.196811 2.16315 2.16315 0.313886 2.35996 -4.44089e-16 -4.44089e-16 2.47704 0.107925
0.82 5 2.35718 2.35718 4.84456 0.18548 2.1717 2.1717 0.315666 2.35718 1.33227e-15 1.33227e-15 2.48737 0.097592
0.83 5 2.35441 2.35441 4.85165 0.174543 2.17986 2.17986 0.317377 2.35441 -1.33227e-15 -1.33227e-15 2.49724 0.087722
0.84 5 2.35163 2.35163 4.85827 0.164005 2.18762 2.18762 0.319017 2.35163 8.88178e-16 8.88178e-16 2.50664 0.0783219
0.85 5 2.34885 2.34885 4.86441 0.153874 2.19498 2.19498 0.320586 2.34885 0 -4.44089e-16 2.51556 0.069399
0.86 5 2.34607 2.34607 4.87008 0.144153 2.20192 2.20192 0.32208 2.34607 4.44089e-16 4.44089e-16 2.524 0.060961
0.87 5 2.3433 2.3433 4.87524 0.134847 2.20845 2.20845 0.323497 2.3433 -1.77636e-15 -1.77636e-15 2.53195 0.0530165
0.88 5 2.34052 2.34052 4.87991 0.125965 2.21455 2.21455 0.324835 2.34052 4.44089e-16 4.44089e-16 2.53939 0.0455745
0.89 5 2.33774 2.33774 4.88406 0.117512 2.22023 2.22023 0.326089 2.33774 -1.33227e-15 -1.33227e-15 2.54632 0.0386449
0.9 5 2.33496 2.33496 4.88769 0.109496 2.22547 2.22547 0.327258 2.33496 2.22045e-15 2.22045e-15 2.55272 0.0322383
0.91 5 2.33218 2.33218 4.89078 0.101926 2.23026 2.23026 0.328338 2.33218 -1.77636e-15 -1.77636e-15 2.5586 0.0263661
0.92 5 2.32941 2.32941 4.89333 0.0948095 2.2346 2.2346 0.329324 2.32941 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 5 2.32663 2.32663 4.89532 0.088157 2.23847 2.23847 0.330215 2.32663 -4.44089e-16 -4.44089e-16 2.56869 0.0162754
0.94 5 2.32385 2.32385 4.89673 0.0819783 2.24187 2.24187 0.331005 2.32385 -4.44089e-16 -4.44089e-16 2.57288 0.0120848
0.95 5 2.32107 2.32107 4.89755 0.0762841 2.24479 2.24479 0.331688 2.32107 0 0 2.57648 0.00848456
0.96 5 2.3183 2.3183 4.89777 0.0710877 2.24721 2.24721 0.332262 2.3183 4.44089e-16 4.44089e-16 2.57947 0.00549193
0.97 5 2.31552 2.31552 4.89735 0.0662474 2.24927 2.24927 0.332566 2.31552 -4.44089e-16 -4.44089e-16 2.58184 0.00312562
0.98 5 2.31274 2.31274 4.8963 0.0622396 2.2505 2.2505 0.333056 2.31274 0 0 2.58356 0.00140613
0.99 5 2.30996 2.30996 4.89457 0.0586186 2.25134 2.25134 0.333263 2.30996 4.44089e-16 4.44089e-16 2.58461 0.000355987

==> data/dice6.dat <==
0 6 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 6 2.58496 2.58496 2.67384 2.49608 0.0888804 0.0888804 -1.38071e-06 2.58496 3.10862e-15 3.10862e-15 0.088879 2.49608
0.02 6 2.58496 2.58496 2.74595 2.42397 0.160991 0.160991 -2.6757e-07 2.58496 -4.44089e-16 -4.44089e-16 0.16099 2.42397
0.03 6 2.58496 2.58496 2.81167 2.35825 0.22671 0.22671 -3.85864e-07 2.58496 4.44089e-16 -4.44089e-16 0.226709 2.35825
0.04 6 2.58496 2.58496 2.8732 2.29672 0.28824 0.28824 -2.50291e-07 2.58496 -8.88178e-16 -8.88178e-16 0.28824 2.29672
0.05 6 2.58496 2.58496 2.93159 2.23833 0.34663 0.34663 -2.30587e-07 2.58496 8.88178e-16 8.88178e-16 0.346629 2.23833
0.06 6 2.58496 2.58496 2.98746 2.18247 0.402494 0.402494 -2.56487e-07 2.58496 0 0 0.402493 2.18247
0.07 6 2.58496 2.58496 3.0412 2.12872 0.456239 0.456239 -1.95018e-07 2.58496 2.22045e-15 2.22045e-15 0.456239 2.12872
0.08 6 2.58496 2.58496 3.09312 2.07681 0.508155 0.508155 -2.7638e-07 2.58496 -4.44089e-16 -4.44089e-16 0.508155 2.07681
0.09 6 2.58496 2.58496 3.14342 2.02651 0.558456 0.558456 -1.28977e-07 2.58496 0 0 0.558456 2.02651
0.1 6 2.58496 2.58496 3.19227 1.97765 0.607311 0.607311 -5.73363e-08 2.58496 -4.44089e-16 -8.88178e-16 0.607311 1.97765
0.11 6 2.58496 2.58496 3.23981 1.93011 0.654852 0.654852 -2.03969e-07 2.58496 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 6 2.58496 2.58496 3.28615 1.88377 0.701189 0.701189 -1.15491e-07 2.58496 4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 6 2.58496 2.58496 3.33137 1.83855 0.746411 0.746411 -7.67015e-08 2.58496 3.10862e-15 3.10862e-15 0.74641 1.83855
0.14 6 2.58496 2.58496 3.37556 1.79437 0.790594 0.790594 -6.98028e-08 2.58496 0 0 0.790594 1.79437
0.15 6 2.58496 2.58496 3.41877 1.75116 0.833806 0.833806 -7.28096e-08 2.58496 0 0 0.833805 1.75116
0.16 6 2.58496 2.58496 3.46106 1.70886 0.8761 0.8761 -5.83281e-08 2.58496 -3.10862e-15 -3.10862e-15 0.8761 1.70886
0.17 6 2.58496 2.58496 3.50249 1.66744 0.917527 0.917527 -6.85231e-08 2.58496 0 0 0.917527 1.66744
0.18 6 2.58496 2.58496 3.54309 1.62683 0.95813 0.95813 -6.84946e-08 2.58496 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 6 2.58496 2.58496 3.58291 1.58702 0.997946 0.997946 -3.37346e-08 2.58496 8.88178e-16 8.88178e-16 0.997946 1.58702
0.2 6 2.58496 2.58496 3.62197 1.54795 1.03701 1.03701 -2.76412e-08 2.58496 -8.88178e-16 -4.44089e-16 1.03701 1.54795
0.21 6 2.58496 2.58496 3.66032 1.50961 1.07535 1.07535 -3.1783e-08 2.58496 4.44089e-16 4.44089e-16 1.07535 1.50961
0.22 6 2.58496 2.58496 3.69796 1.47196 1.113 1.113 -4.1043e-08 2.58496 -2.66454e-15 -2.66454e-15 1.113 1.47196
0.23 6 2.58496 2.58496 3.73494 1.43498 1.14998 1.14998 -3.88722e-08 2.58496 0 0 1.14998 1.43498
0.24 6 2.58496 2.58496 3.77128 1.39865 1.18631 1.18631 -3.66163e-08 2.58496 0 0 1.18631 1.39865
0.25 6 2.58496 2.58496 3.80698 1.36294 1.22202 1.22202 -2.40557e-08 2.58496 8.88178e-16 8.88178e-16 1.22202 1.36294
0.26 6 2.58496 2.58496 3.84208 1.32784 1.25712 1.25712 -4.55785e-08 2.58496 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 6 2.58496 2.58496 3.87659 1.29334 1.29163 1.29163 -1.89109e-08 2.58496 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 6 2.58496 2.58496 3.91052 1.2594 1.32556 1.32556 -2.20251e-08 2.58496 -2.66454e-15 -3.10862e-15 1.32556 1.2594
0.29 6 2.58496 2.58496 3.9439 1.22603 1.35893 1.35893 -3.88377e-08 2.58496 4.44089e-16 8.88178e-16 1.35893 1.22603
0.3 6 2.58496 2.58496 3.97672 1.1932 1.39176 1.39176 -1.85383e-08 2.58496 -1.33227e-15 -1.33227e-15 1.39176 1.1932
0.31 6 2.58496 2.58496 4.00901 1.16091 1.42405 1.42405 -2.31045e-08 2.58496 4.44089e-16 4.44089e-16 1.42405 1.16091
0.32 6 2.58496 2.58496 4.04078 1.12914 1.45582 1.45582 -1.92312e-08 2.58496 -3.10862e-15 -3.10862e-15 1.45582 1.12914
0.33 6 2.58496 2.58496 4.07204 1.09788 1.48708 1.48708 -2.40813e-08 2.58496 1.77636e-15 8.88178e-16 1.48708 1.09788
0.34 6 2.58496 2.58496 4.1028 1.06713 1.51783 1.51783 -3.57954e-08 2.58496 -1.33227e-15 -1.33227e-15 1.51783 1.06713
0.35 6 2.58496 2.58496 4.13306 1.03687 1.54809 1.54809 -2.69152e-08 2.58496 2.22045e-15 1.77636e-15 1.54809 1.03687
0.36 6 2.58496 2.58496 4.16283 1.00709 1.57787 1.57787 -2.22118e-08 2.58496 1.33227e-15 1.33227e-15 1.57787 1.00709
0.37 6 2.58496 2.58496 4.19213 0.977794 1.60717 1.60717 -1.5087e-08 2.58496 1.33227e-15 1.33227e-15 1.60717 0.977794
0.38 6 2.58496 2.58496 4.22096 0.948966 1.636 1.636 -1.50827e-08 2.58496 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 6 2.58496 2.58496 4.24933 0.9206 1.66436 1.66436 -1.36352e-08 2.58496 -1.33227e-15 -1.33227e-15 1.66436 0.9206
0.4 6 2.58496 2.58496 4.27723 0.892691 1.69227 1.69227 -1.67781e-08 2.58496 -1.33227e-15 -1.33227e-15 1.69227 0.892691
0.41 6 2.58496 2.58496 4.30469 0.865232 1.71973 1.71973 -2.0646e-08 2.58496 1.77636e-15 1.77636e-15 1.71973 0.865232
0.42 6 2.58496 2.58496 4.33171 0.83822 1.74674 1.74674 -3.62336e-08 2.58496 -4.44089e-16 -1.33227e-15 1.74674 0.83822
0.43 6 2.58496 2.58496 4.35828 0.811647 1.77332 1.77332 -8.59534e-09 2.58496 1.77636e-15 1.77636e-15 1.77332 0.811647
0.44 6 2.58496 2.58496 4.38441 0.785511 1.79945 1.79945 -1.01539e-08 2.58496 -8.88178e-16 -1.33227e-15 1.79945 0.785511
0.45 6 2.58496 2.58496 4.41012 0.759805 1.82516 1.82516 -1.36914e-08 2.58496 -4.44089e-16 -4.44089e-16 1.82516 0.759805
0.46 6 2.58496 2.58496 4.4354 0.734528 1.85043 1.85043 -2.61671e-08 2.58496 -1.77636e-15 -1.77636e-15 1.85043 0.734528
0.47 6 2.58496 2.58496 4.46025 0.709674 1.87529 1.87529 -2.62824e-08 2.58496 2.22045e-15 2.22045e-15 1.87529 0.709674
0.48 6 2.58496 2.58496 4.48468 0.685241 1.89972 1.89972 -1.31103e-08 2.58496 -1.33227e-15 -1.33227e-15 1.89972 0.685241
0.49 6 2.58496 2.58496 4.5087 0.661225 1.92374 1.92374 -1.13246e-08 2.58496 2.22045e-15 2.22045e-15 1.92374 0.661225
0.5 6 2.58496 2.58496 4.5323 0.637624 1.94734 1.94734 -1.02118e-08 2.58496 -1.77636e-15 -1.77636e-15 1.94734 0.637624
0.51 6 2.58496 2.58496 4.55549 0.614435 1.97053 1.97053 -5.53719e-09 2.58496 0 0 1.97053 0.614435
0.52 6 2.58496 2.58496 4.57827 0.591656 1.99331 1.99331 -1.11424e-08 2.58496 -1.33227e-15 -1.33227e-15 1.99331 0.591656
0.53 6 2.58496 2.58496 4.60064 0.569285 2.01568 2.01568 -1.14555e-08 2.58496 2.22045e-15 1.77636e-15 2.01568 0.569285
0.54 6 2.58496 2.58496 4.6226 0.54732 2.03764 2.03764 -2.13024e-08 2.58496 -1.77636e-15 -1.77636e-15 2.03764 0.54732
0.55 6 2.58496 2.58496 4.64416 0.525761 2.0592 2.0592 -7.54453e-09 2.58496 -4.44089e-16 -4.44089e-16 2.0592 0.525761
0.56 6 2.58496 2.58496 4.66532 0.504604 2.08036 2.08036 -7.55665e-09 2.58496 -1.77636e-15 -1.77636e-15 2.08036 0.504604
0.57 6 2.58496 2.58496 4.68607 0.483851 2.10111 2.10111 -5.84434e-09 2.58496 0 0 2.10111 0.483851
0.58 6 2.58496 2.58496 4.70643 0.463499 2.12146 2.12146 -6.67679e-09 2.58496 -4.44089e-16 2.22045e-15 2.12146 0.463499
0.59 6 2.58496 2.58496 4.72638 0.443548 2.14141 2.14141 -9.22151e-09 2.58496 1.33227e-15 1.33227e-15 2.14141 0.443548
0.6 6 2.58496 2.58496 4.74593 0.423998 2.16096 2.16096 -8.19726e-09 2.58496 1.77636e-15 -1.77636e-15 2.16096 0.423998
0.61 6 2.58496 2.58496 4.76508 0.404849 2.18011 2.18011 -5.19938e-09 2.58496 -1.33227e-15 -4.44089e-16 2.18011 0.404849
0.62 6 2.58496 2.58496 4.78382 0.386101 2.19886 2.19886 -4.2937e-09 2.58496 1.77636e-15 1.77636e-15 2.19886 0.386101
0.63 6 2.58496 2.58496 4.80217 0.367754 2.21721 2.21721 -7.16224e-09 2.58496 -1.33227e-15 -1.33227e-15 2.21721 0.367754
0.64 6 2.58496 2.58496 4.82012 0.349809 2.23515 2.23515 -4.76922e-09 2.58496 2.66454e-15 2.66454e-15 2.23515 0.349809
0.65 6 2.58496 2.58496 4.83766 0.332267 2.2527 2.2527 -1.18482e-08 2.58496 -8.88178e-16 -8.88178e-16 2.2527 0.332267
0.66 6 2.58496 2.58496 4.8548 0.315128 2.26983 2.26983 -7.15501e-09 2.58496 2.22045e-15 2.66454e-15 2.26983 0.315128
0.67 6 2.58496 2.58496 4.87153 0.298393 2.28657 2.28657 -5.00559e-09 2.58496 -8.88178e-16 -8.88178e-16 2.28657 0.298393
0.68 6 2.58496 2.58496 4.88786 0.282065 2.3029 2.3029 -7.80874e-09 2.58496 -4.44089e-16 -4.44089e-16 2.3029 0.282065
0.69 6 2.58496 2.58496 4.90378 0.266146 2.31882 2.31882 -3.3179e-09 2.58496 -1.33227e-15 -1.33227e-15 2.31882 0.266146
0.7 6 2.58496 2.58496 4.91929 0.250636 2.33433 2.33433 -1.15767e-08 2.58496 1.77636e-15 2.22045e-15 2.33433 0.250636
0.71 6 2.58496 2.58496 4.93439 0.235538 2.34942 2.34942 -4.30905e-09 2.58496 -4.44089e-16 -8.88178e-16 2.34942 0.235538
0.72 6 2.58496 2.58496 4.94907 0.220855 2.36411 2.36411 -3.12793e-09 2.58496 1.77636e-15 1.77636e-15 2.36411 0.220855
0.73 6 2.58496 2.58496 4.96334 0.20659 2.37837 2.37837 -2.04152e-09 2.58496 -4.44089e-16 -4.44089e-16 2.37837 0.20659
0.74 6 2.58496 2.58496 4.97718 0.192745 2.39222 2.39222 -3.66683e-09 2.58496 -4.44089e-16 -4.44089e-16 2.39222 0.192745
0.75 6 2.58496 2.58496 4.9906 0.179323 2.40564 2.40564 -8.36776e-09 2.58496 -4.44089e-16 0 2.40564 0.179323
0.76 6 2.58496 2.58496 5.0036 0.16633 2.41863 2.41863 -3.74566e-09 2.58496 1.77636e-15 1.77636e-15 2.41863 0.16633
0.77 6 2.58496 2.58496 5.01616 0.153768 2.43119 2.43119 -3.45471e-09 2.58496 -8.88178e-16 -8.88178e-16 2.43119 0.153768
0.78 6 2.58496 2.58496 5.02828 0.141641 2.44332 2.44332 -2.85588e-09 2.58496 0 0 2.44332 0.141641
0.79 6 2.58496 2.58496 5.03997 0.129955 2.45501 2.45501 -3.62435e-09 2.58496 -8.88178e-16 -4.44089e-16 2.45501 0.129955
0.8 6 2.58496 2.58496 5.05121 0.118715 2.46625 2.46625 -3.76495e-09 2.58496 4.44089e-16 4.44089e-16 2.46625 0.118715
0.81 6 2.58496 2.58496 5.062 0.107925 2.47704 2.47704 -3.40298e-09 2.58496 -8.88178e-16 -8.88178e-16 2.47704 0.107925
0.82 6 2.58496 2.58496 5.07233 0.097592 2.48737 2.48737 -3.04994e-09 2.58496 2.66454e-15 2.66454e-15 2.48737 0.097592
0.83 6 2.58496 2.58496 5.0822 0.087722 2.49724 2.49724 -1.8929e-09 2.58496 -1.33227e-15 -1.33227e-15 2.49724 0.087722
0.84 6 2.58496 2.58496 5.0916 0.0783219 2.50664 2.50664 -1.88913e-09 2.58496 0 1.77636e-15 2.50664 0.0783219
0.85 6 2.58496 2.58496 5.10053 0.069399 2.51556 2.51556 -2.96945e-09 2.58496 -8.88178e-16 -1.77636e-15 2.51556 0.069399
0.86 6 2.58496 2.58496 5.10896 0.060961 2.524 2.524 -4.85062e-09 2.58496 8.88178e-16 8.88178e-16 2.524 0.060961
0.87 6 2.58496 2.58496 5.11691 0.0530165 2.53195 2.53195 -3.169e-09 2.58496 -1.33227e-15 -1.33227e-15 2.53195 0.0530165
0.88 6 2.58496 2.58496 5.12435 0.0455745 2.53939 2.53939 -1.63065e-09 2.58496 8.88178e-16 1.77636e-15 2.53939 0.0455745
0.89 6 2.58496 2.58496 5.13128 0.0386449 2.54632 2.54632 -2.67794e-09 2.58496 0 -1.33227e-15 2.54632 0.0386449
0.9 6 2.58496 2.58496 5.13769 0.0322383 2.55272 2.55272 -3.61109e-09 2.58496 8.88178e-16 1.77636e-15 2.55272 0.0322383
0.91 6 2.58496 2.58496 5.14356 0.0263661 2.5586 2.5586 -2.12401e-09 2.58496 -1.77636e-15 -1.77636e-15 2.5586 0.0263661
0.92 6 2.58496 2.58496 5.14888 0.0210407 2.56392 2.56392 -3.61253e-09 2.58496 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 6 2.58496 2.58496 5.15365 0.0162754 2.56869 2.56869 -3.60192e-09 2.58496 0 4.44089e-16 2.56869 0.0162754
0.94 6 2.58496 2.58496 5.15784 0.0120848 2.57288 2.57288 -3.02244e-09 2.58496 8.88178e-16 8.88178e-16 2.57288 0.0120848
0.95 6 2.58496 2.58496 5.16144 0.00848456 2.57648 2.57648 -2.42507e-09 2.58496 0 0 2.57648 0.00848456
0.96 6 2.58496 2.58496 5.16443 0.00549193 2.57947 2.57947 -2.85329e-09 2.58496 8.88178e-16 8.88178e-16 2.57947 0.00549193
0.97 6 2.58496 2.58496 5.1668 0.00312562 2.58184 2.58184 -2.30871e-09 2.58496 -1.77636e-15 -1.33227e-15 2.58184 0.00312562
0.98 6 2.58496 2.58496 5.16852 0.00140613 2.58356 2.58356 -2.07085e-09 2.58496 1.33227e-15 8.88178e-16 2.58356 0.00140613
0.99 6 2.58496 2.58496 5.16957 0.000355985 2.58461 2.58461 -2.40202e-09 2.58496 -8.88178e-16 4.44089e-16 2.58461 0.000355987

